On the Spectral Behavior and Normalization of a Resonance-Free and High-Frequency Stable Integral Equation

The CFIE used for solving scattering and radiation problems, although a resonance-free formulation, suffers from an ill-conditioning that strongly depends on the frequency and discretization density, both in the low- and high-frequency regime, resulting in slow convergence rates for iterative solvers. This work presents a new preconditioning scheme for the CFIE that cures the low- and the high-frequency as well as the dense discretization breakdown. The new preconditioner for the CFIE is based on a spherical harmonics analysis and the proper regularization with Helmholtz-type operators. Numerical results have been obtained to prove the effectiveness of this new formulation in real scenarios.

==> Figures/SpectrumMagicCFIE.csv <==
sindex;6x10_9;7x10_9;8x10_9
0.;1.0041867137586855;0.985469698634933;1.0087875874650434
0.5;0.9818833775117344;1.0041953601753595;1.009309647550618
1.;0.9961265629931453;1.0147729306223459;0.9913581040414076
1.5;1.0181971935640037;0.9962238901463252;0.9908197329836446
2.;1.0047667172257055;0.9853546612294927;1.0085700193498361
2.5;0.9820779203507989;1.0036012094498965;1.009618296826664
3.;0.9949816827645765;1.0149744371535383;0.9918045368220741
3.5;1.0178179971976986;0.9972375722366675;0.9903139127906707
4.;1.0064785058817836;0.9850749828915769;1.0078884896011204
4.5;0.9826939368210573;1.0021911277914521;1.0102910870444046
5.;0.9927490041428821;1.015245929047811;0.9927550308709678
5.5;1.0168581296204853;0.9990970369243449;0.9894890031890475
6.;1.009202679153659;0.9848316080692463;1.0066641148004085
6.5;0.9841055059108125;0.9999333819505347;1.0112049714684759
7.;0.9896098914507659;1.0153190072979277;0.9943084767991615
7.5;1.0148767341513807;1.0018117792031862;0.9885088479521633
8.;1.012630857902174;0.9849678924806672;1.0047927321364782
8.5;0.9868347384984334;0.9968517833110899;1.0121440946780624
9.;0.9859942564474891;1.0147912749868535;0.9965680769832821
9.5;1.011349540634034;1.0052830538852027;0.9876408361604098
10.;1.0161321853409484;0.985956915845182;1.0021917724898486
10.5;0.9913983987209969;0.993124622039376;1.0127835314124438
11.;0.9827251848281846;1.0131641795352002;0.9995781394045921
11.5;1.0058706944276055;1.0091892549186177;0.9872682468306626
12.;1.018652104722021;0.9883326361158682;0.9988734633113918
12.5;0.9980095120534568;0.9892062165533555;1.0126942700953903
13.;0.9810914689537159;1.0099513274065888;1.003233810752555
13.5;0.9984957291635834;1.0128749406186262;0.9878691314879618
14.;1.0187663160687999;0.9925220687473806;0.9950411938286743
14.5;1.006143443021487;0.9859273583348496;1.011395625650767
15.;0.982677278540092;1.0048876518055527;1.0071779937844285
15.5;0.9901865059784349;1.0153144669594416;0.9899293633447901
16.;1.01504647819138;0.9985577115193107;0.9911883989520854
16.5;1.0141302088487667;0.9844835426898383;1.008481485414701
17.;0.9887421964683112;0.9982360051502508;1.0107259933104193
17.5;0.9831568206917556;1.0152549661132764;0.9937618940459876
18.;1.0068397629129555;1.0057250197902154;0.9881503601814915
18.5;1.019139534384297;0.9861756543906386;1.003830839752152
19.;0.9991097821387781;0.9911097309270821;1.0128884082184344
19.5;0.9806683540666586;1.0116357076783735;0.9992382508518529
20.;0.9953473120012634;1.0123307592176163;0.9870250036484932
20.5;1.018012125197852;0.9917916555977297;0.9978715441202478
21.;1.0110391127215128;0.9856022008245439;1.0125751993927914
21.5;0.9856710871397082;1.0042865958067233;1.005514955651048
22.;0.9844565941477359;1.0158973472358237;0.9888640201943877
22.5;1.0091211354276113;1.000716329260071;0.9917953362614395
23.;1.019206560699826;0.9843760835654206;1.0090275130608188
23.5;0.9981815467565677;0.9947025282459173;1.0109390837081687
24.;0.9801781501721576;1.0140517466270234;0.9940952236863007
24.5;0.9947179773740962;1.0102599279997768;0.987532776875994
25.;1.0179296336152577;0.9893871059278105;1.0024153604959736
25.5;1.0129497206995297;0.9863893234346172;1.0133695782129313
26.;0.9873149909813134;1.0060583481062624;1.0018327869189183
26.5;0.9821392798975659;1.0160398245427138;0.9872393970634017
27.;1.0054618492978655;0.9999456896973706;0.9943656458247125
27.5;1.0205410533278676;0.9839866519220579;1.0110463943651802
28.;1.003929928881875;0.9943752261673167;1.0095284852451099
28.5;0.9811534798003504;1.0139963955421754;0.9921567066305204
29.;0.988017452385269;1.0114429799082316;0.9879926795341296
29.5;1.0135011791665838;0.9905369214436474;1.003829120981412
30.;1.018830392620614;0.9849828615005558;1.0135626670698805
30.5;0.9956587636459291;1.003538540502133;1.001189088112787
31.;0.9791357048657485;1.0167369424197938;0.9869058979358704
31.5;0.9945419788906359;1.0038180311490785;0.9942044491326432
32.;1.0183137892338945;0.9848811573824059;1.0110210921518241
32.5;1.015362214904826;0.9899242469504658;1.0102829011775465
33.;0.9896237407186002;1.0107906174638603;0.9929840138819583
33.5;0.9794191707740025;1.0153030003456704;0.9871217482478747
34.;0.9998346800909005;0.9963061856977442;1.0020324874514972
34.5;1.0207446244918639;0.9830695238915306;1.0138922357790598
35.;1.0121214095871993;0.9960524542938001;1.0038937519549065
35.5;0.9859048246550425;1.0152025302092766;0.9877290365165063
36.;0.9802562456900649;1.0117085519148223;0.9911524932649524
36.5;1.0031638745261633;0.9905244060941774;1.008578999316857
37.;1.0219016131283865;0.9837890305560801;1.01286155225796
37.5;1.0102737881634298;1.0015548562102365;0.9971741595837599
38.;0.9840836618014057;1.017237943137358;0.9859533596571047
38.5;0.9804933879212303;1.007732790523567;0.9966832007088344
39.;1.0043331885889408;0.9867509062087808;1.0126550247776236
39.5;1.0225489210276555;0.9855237282477429;1.0094938286715016
40.;1.0103895040093052;1.0056566499925712;0.991804535935062
40.5;0.983895563953226;1.017869990363768;0.9867730885545359
41.;0.9796174170085175;1.0044994243651062;1.0019753899186976
41.5;1.0032071833662046;0.9845709935766098;1.0143936953215706
42.;1.0228417062118773;0.9871182389759802;1.0053832909353604
42.5;1.0126616889625069;1.008230619285666;0.9882688704009759
43.;0.9855544313156223;1.0180130565311358;0.988907513240479
43.5;0.9777605999997181;1.002567697918117;1.0061721696918182
44.;0.9995346549430005;0.9834403642889772;1.014560868009928
44.5;1.0222020528492273;0.9878676139597623;1.0016259698674066
45.;1.0168677525614174;1.009372167479881;0.9862911334418556
45.5;0.9897848801318363;1.0182727778232403;0.9912754478525208
46.;0.975863061048008;1.002186727806067;1.0090927120374906
46.5;0.9931449308664402;0.9830195654738629;1.0140205452476592
47.;1.0193000900898477;0.9874269515325729;0.9987743227038839
47.5;1.0219982441355384;1.0091066711522563;0.9853154850268986
48.;0.9974589339348505;1.0188653726657;0.9931680541686527
48.5;0.9759271613769397;1.0034933732614042;1.010897327314171
49.;0.9846097075137092;0.9833356524662625;1.0134641927443473
49.5;1.0123592720014858;0.9857464400994975;0.9970203249222147
50.;1.02571084152237;1.007255779949117;0.9848237240761408
50.5;1.008601014119634;1.0195696929374114;0.9941908003988855
51.;0.9809029765009192;1.0065504751357206;1.01181051363006
51.5;0.976335841385505;0.9848416341277173;1.013334185461711
52.;1.0002333329634998;0.9831335159124964;0.9964104099549652
52.5;1.0241962714977344;1.0034716677066695;0.9844905188942069
53.;1.0207754914046772;1.0196600103403008;0.9941454980497092
53.5;0.9932751034603265;1.0111777097260264;1.0119465474157334
54.;0.9734109385426882;0.9883571444162831;1.0138289102793938
54.5;0.9846088741903526;0.9804570453851403;0.9969969945460861
55.;1.0135514582781853;0.9974902782676598;0.9842494193436279
55.5;1.0278994725167048;1.0178877293058215;0.9929515506460392
56.;1.0116876825301455;1.016575969556505;1.0112225699276376
56.5;0.9821564700013912;0.9947533902862105;1.0149021526163762
57.;0.9725843089634363;0.9793826263138863;0.9988937043898347
57.5;0.9936821835600507;0.989677860464788;0.9843306008802699
58.;1.0219340787183442;1.0127214997512386;0.9906540983228561
58.5;1.0274235394646134;1.0208855193728776;1.0093454319696822
59.;1.0038960873300353;1.0041909186327034;1.0162152402296702
59.5;0.9758270935839654;0.9822949718116634;1.0022157301254333
60.;0.973807346338903;0.9818307596690501;0.9852822171052948
60.5;0.9997917638984744;1.003153374346507;0.9875383109531992
61.;1.026376000493917;1.0211032445396977;1.005891977877462
61.5;1.0267674340848483;1.0149384525331122;1.0170552165032158
62.;0.9999413505122564;0.9912940155434986;1.0068823756949759
62.5;0.9727693600200864;0.977760173662133;0.9879195708820416
63.;0.9736919591523823;0.9902479184713523;0.9843353768300593
63.5;1.0014855178797104;1.0140787224813281;1.0005398681469564
64.;1.0282407695826146;1.0224990238650447;1.0163041473705565
64.5;1.0283015483649098;1.0058473996101138;1.0122840193646379
65.;1.0009409475162954;0.9823925019849173;0.9930744372595524
65.5;0.9721846396427422;0.9789034429295131;0.9824250909565189
66.;0.9707684724057877;0.9991740325543559;0.993507871320256
66.5;0.9978686941690945;1.0206459503642997;1.012629632056335
67.;1.0273779066133881;1.0201906816962136;1.0169249644299274
67.5;1.0323994784609036;0.9978183050210235;1.0009998055979459
68.;1.007819677928567;0.9776286625599718;0.9837815759072843
68.5;0.9754414299164439;0.9819605276910752;0.9861634484489166
69.;0.9658500690863046;1.005845389501087;1.005110820381321
69.5;0.9880653439501528;1.0239603613996981;1.0183616670057596
70.;1.0213341252251678;1.0174883559464645;1.0104614153042113
70.5;1.0366704908009294;0.9925778454242479;0.9902364092796127
71.;1.0207182836562736;0.975309485558761;0.9814592294686215
71.5;0.9862345822029048;0.9841118089946718;0.9943906593319133
72.;0.9634095954348364;1.0094962536125565;1.0139437562558036
72.5;0.9729689024237229;1.0257236906387874;1.0180398110377298
73.;1.0060788312832125;1.0165490976856129;1.0017684172101984
73.5;1.0346851974445601;0.9905189708812423;0.9833587929182565
74.;1.03579892410514;0.9739109976504475;0.9839658956274595
74.5;1.0077914016285812;0.9837944261444947;1.0027323420566523
75.;0.9726260739333983;1.00993911294201;1.0187602268189007
75.5;0.959938289334621;1.026908731212743;1.0144970213891706
76.;0.9805339069611102;1.0184380367904389;0.9942024023994973
76.5;1.0170363601360801;0.9919798325871944;0.9802367683377162
77.;1.0411039871946437;0.9730665640557886;0.9881571496818631
77.5;1.0347233980047166;0.9804090208998045;1.009085026727719
78.;1.001696218902328;1.0066136542588338;1.0206595162724763
78.5;0.9664865174434545;1.0271096470588665;1.0104912913917075
79.;0.9571023236158372;1.0232050712142766;0.9889673522820509
79.5;0.9810056602244799;0.9978245171107047;0.9792345397351574
80.;1.01941341523818;0.9741004769270403;0.9917403000103892
80.5;1.0447033944067232;0.9745183335438383;1.0130876210570017
81.;1.039420306783617;0.9984858911141329;1.0213236295461259
81.5;1.0062215462148227;1.0241744067718592;1.0077874663798334
82.;0.96755855945522;1.0292562698303875;0.9860087287098542
82.5;0.9518338775888476;1.0088674767985006;0.9787285683403526
83.;0.9708972246864811;0.9802188878794806;0.9934615963486826
83.5;1.0105299385576954;0.9689821347528915;1.0150206162835922
84.;1.0438762327013942;0.9852652785346057;1.0220409170990388
84.5;1.049888142129758;1.0144890808296378;1.0073155050476221
85.;1.024141623649259;1.0321329436093891;0.9850674364051577
85.5;0.9817411889573843;1.0236089648530375;0.977757355237457
86.;0.9503347165209127;0.9951718347436926;0.9926811948457411
86.5;0.9518195319014516;0.9703287878989226;1.0149660783545325
87.;0.9850002733241447;0.9705305372898848;1.023322759980836
87.5;1.0280151978889118;0.995416007351799;1.0095545875307204
88.;1.055321931950849;1.024379242891354;0.9863627032437088
88.5;1.0514830305331309;1.0348050864938978;0.9762702894826779
89.;1.0176601451133023;1.0182885235016632;0.9890785623304647
89.5;0.9720806559854621;0.9868775873440355;1.01237550464638
90.;0.9420772875660357;0.9654819293041376;1.0246703663156462
90.5;0.94692647901077;0.971680796300757;1.0145820998427908
91.;0.9833943164828196;1.0002335309508916;0.9908215378541269
91.5;1.0297049894891874;1.029068617415141;0.9754095743610048
92.;1.0612365113323545;1.037142344565126;0.9828738421118518
92.5;1.062314068742985;1.0181647020171223;1.0060996087440623
93.;1.0315611381012142;0.985151982059141;1.0242881984199537
93.5;0.9830211667653178;0.9627547915758834;1.0215024919844051
94.;0.9417421642504277;0.968372353728977;0.9996554400684428
94.5;0.9312216449613743;0.9974907035488157;0.9778102280960078
95.;0.95764522383717;1.0288503987871715;0.9757531180514354
95.5;1.0061277714018526;1.0410369402198065;0.9951953323935198
96.;1.0524876695480518;1.0255068946866888;1.019066927456498
96.5;1.0762508548588605;0.9918525372148728;1.027337844795263
97.;1.0672711215227806;0.9631576926263468;1.012804309785696
97.5;1.0282110272605842;0.9602686629597912;0.987105096976459
98.;0.9745311156356086;0.9851527416754146;0.9721946466192588
98.5;0.9304062510725079;1.0203547156679156;0.9810240591488844
99.;0.9180751313930039;1.0431422400779933;1.0058663082764305
99.5;0.9441107697776391;1.0392726188303747;1.0263649606639613
100.;0.9954674974632637;1.0103207331201751;1.0262148229734551
100.5;1.0494865529134714;0.9738138691413604;1.0050052774367713
101.;1.0856564438435727;0.9537850940521776;0.9793296126070752
101.5;1.0914922503777287;0.9639345788389503;0.9703564532718245
102.;1.064453852006486;0.9972596807816487;0.9854624640546441
102.5;1.0124267473219175;1.032781024473938;1.0122784122681738
103.;0.9528734856332322;1.049902542783387;1.0301620145022288
103.5;0.9088589300941651;1.038707361947237;1.0255876278552036
104.;0.8997732808830816;1.004545432254694;1.001369156880698
104.5;0.9300329404511104;0.9665765074730994;0.9756273310470048
105.;0.9867122109778136;0.9480162897877152;0.9686294537028352
105.5;1.0487275172465087;0.9606562742751427;0.9858187145251623
106.;1.0968260354834258;0.9964795987792653;1.0138660481821897
106.5;1.1181766830954214;1.0348208330004982;1.0323827899003541
107.;1.1073848444431493;1.0555253213983324;1.0281648556381957
107.5;1.0664406361604457;1.0479187252431579;1.0035489100014365
108.;1.0044973628661906;1.0148980999957566;0.9758081270143845
108.5;0.9372936849725577;0.9726733764412682;0.9655766583492394
109.;0.8849795517193321;0.9441913596643441;0.9804945588529931
109.5;0.8661462957641729;0.9459965544153639;1.009479062268414
110.;0.8885635597206651;0.9769531768693043;1.0324819004881522
110.5;0.9444591895245991;1.0201307949767113;1.0341803271734846
111.;1.016107161861579;1.054393811560888;1.0128848195166384
111.5;1.084941304940196;1.0642519346426478;0.9822314497029732
112.;1.1367312496131665;1.0448400708337895;0.9633713216546497
112.5;1.1628159740705089;1.0036925423510792;0.9697411882849902
113.;1.1596806928161167;0.9591304900611966;0.9967014906190127
113.5;1.1281448477076983;0.9332257174016552;1.0262350449394755
114.;1.0726335005739294;0.9397116205762335;1.039832683217345
114.5;1.0007581095221796;0.975134709424249;1.0288590441897325
115.;0.9232868736399449;1.0222594744789624;0.9993080120425454
115.5;0.8541604160885415;1.060849523709503;0.9694696057564113
116.;0.8092385270889069;1.075883440248849;0.9590360294640536
116.5;0.8017851673595688;1.0613468841391203;0.9749482965268431
117.;0.835654348988225;1.0216640369292362;1.0067094031723227
117.5;0.9027525136667943;0.97127692194274;1.0350071052316225
118.;0.9880014652535676;0.9309328555979896;1.0436052827436382
118.5;1.0759763369694653;0.9190991411048738;1.0272024606917225
119.;1.1544266749019172;0.9414918097732891;0.99432303958043
119.5;1.2151505928790418;0.987920957413892;0.9639728328514391
120.;1.2538269004993665;1.0395836565456604;0.9548956507683886
120.5;1.2695632113403237;1.0783742483719219;0.9727273503223886
121.;1.2643419375105447;1.092054074072823;1.00653501068937
121.5;1.24237333282461;1.0761309266839052;1.0373232005057502
122.;1.2093430128845184;1.0344603018769951;1.0489240883595607
122.5;1.1715550230974756;0.9790373623103739;1.0349867889343156
123.;1.1350043484523757;0.9281002610592357;1.0018497540905003
123.5;1.1044787981949167;0.9008407839218306;0.9666769920538646
124.;1.0828764776194628;0.9086229067482067;0.9492346326981818
124.5;1.0709539984823653;0.9484599852641399;0.9596848766651366
125.;1.0676030134976036;1.0056030265858573;0.9919342737389159
125.5;1.0705249903065697;1.0619508705828136;1.0287962126961463
126.;1.0770135689315736;1.1024466181871095;1.0523481540876696
126.5;1.0845811461449684;1.1175626283357922;1.0515418909517866
127.;1.0913164745497286;1.103770891122759;1.0260395609780382
127.5;1.0959964620267668;1.0634761698831952;0.9869172681970403
128.;1.0980348645612323;1.0048512469841948;0.9530705541525695
128.5;1.0973499318893027;0.9413682966977287;0.942202357116768
129.;1.0942090496511931;0.8901206179055369;0.9601281839768924
129.5;1.0890838601898976;0.8673713588064873;0.9974772893794601
130.;1.0825316709465915;0.8814228734423278;1.036560678302275
130.5;1.075108098078547;0.9279880445819095;1.0606313342045173
131.;1.0673098089148554;0.9932187626164687;1.0597541219535194
131.5;1.0595430999336115;1.0608668159136383;1.0335700034272652
132.;1.0521126991120415;1.117327780742563;0.991881953025969
132.5;1.045224935773049;1.1533734597575582;0.9522228342456907
133.;1.0389998806733045;1.164142721119114;0.9329707977261501
133.5;1.033487951139313;1.1485858021243331;0.9435348047053959
134.;1.0286875769175832;1.1088531159808004;0.9788212467266834
134.5;1.0245616422524457;1.0498341956152657;1.0232945873100154
135.;1.0210514142735605;0.978964934927051;1.059594262877273
135.5;1.0180874509230526;0.9062824865586934;1.0747887655513548
136.;1.0155975256092764;0.844306110512556;1.0633363878901687
136.5;1.013511928530439;0.8065855909087009;1.0282845504980824
137.;1.0117666509498038;0.8036281681725724;0.9811109879770407
137.5;1.010304982117333;0.8376637657930452;0.9392342407962954
138.;1.0090779984036085;0.9012765829975731;0.9198836705293015
138.5;1.0080443392287024;0.9815442490334568;0.9315607585109899
139.;1.0071695709395119;1.065202878207144;0.9693136921690261
139.5;1.0064253534681187;1.141466969330433;1.0184662585124307
140.;1.0057885527774262;1.2028168994477437;1.0623538090975821
140.5;1.0052403867667452;1.244927420021929;1.0878260478172126
141.;1.004765652381001;1.266343557157673;1.087619292967613
141.5;1.004352054615052;1.2680726087399203;1.0612016170330982
142.;1.00398964100896;1.2531100995811806;1.01499182155715
142.5;1.0036703353566954;1.2258904039436518;0.961778015686955
143.;1.003387559416249;1.191658006350896;0.9183677338559694
143.5;1.0031359296476974;1.1557711746656303;0.9002875771327903
144.;1.0029110161355776;1.1229829983991442;0.9145883447381405
144.5;1.0027091519921714;1.0967997243774907;0.9561259531133148
145.;1.002527283118653;1.0790660866729864;1.0111166994958205
145.5;1.0023628498747774;1.0699113394709712;1.063946580051355
146.;1.0022136937835697;1.0680737545853134;1.1018471869198507
146.5;1.0020779837833211;1.0714670442663723;1.1166735534801286
147.;1.0019541577057467;1.0777754913561521;1.105252894972623
147.5;1.0018408756107753;1.0849100129900278;1.0693434394506984
148.;1.0017369823679605;1.0912633710229669;1.015519035405562
148.5;1.0016414774704456;1.0957883245572064;0.9548545149542937
149.;1.0015534905298993;1.0979577524982156;0.901823913837093
149.5;1.0014722612563887;1.0976641398545746;0.8712853231423444
150.;1.0013971229995098;1.0950997871960255;0.8730741118803942
150.5;1.0013274891346964;1.090642533572538;0.9070930275375765
151.;1.0012628417372713;1.0847594785447314;0.963678501166315
151.5;1.001202722107654;1.077933328959275;1.0288322456355792
152.;1.0011467228040583;1.0706113954450704;1.0893220014019567
152.5;1.0010944809101232;1.063174757635633;1.1351370394844655
153.;1.0010456723202492;1.0559239040956645;1.1600008310018075
153.5;1.00100000686805;1.0490767521867523;1.1610890197068526
154.;1.0009572241570859;1.042775082531424;1.1385450781431297
154.5;1.0009170899792148;1.0370958977935194;1.09502773652706
155.;1.0008793932270483;1.0320648915806652;1.0354084178360026
155.5;1.000843943223431;1.0276699651815369;0.9666846613732043
156.;1.000810567404531;1.0238734533843832;0.8980441581962137
156.5;1.0007791093036322;1.0206223411368305;0.8406714573416746
157.;1.0007494267918096;1.017856230184221;0.80634905323858
157.5;1.0007213905385155;1.0155131410689797;0.8039840841438076
158.;1.0006948826612758;1.0135334267262652;0.8354223728734769
158.5;1.000669795538235;1.011862158182639;0.894395499219543
159.;1.000646030761663;1.010450352920305;0.9697901499313428
159.5;1.0006234982132975;1.0092553816756102;1.0498841135334394
160.;1.0006021152460298;1.0082408328622816;1.124834830521008
160.5;1.0005818059579785;1.0073760514428456;1.187484965227104
161.;1.0005625005465608;1.0066355106335088;1.2333838040559575
161.5;1.0005441347343926;1.0059981252083305;1.260556963317258
162.;1.0005266492561875;1.005446575973931;1.2691975813414775
162.5;1.0005099893996086;1.0049666858401451;1.2613077010562013
163.;1.000494104596597;1.0045468674361702;1.2402845166944854
163.5;1.0004789480535412;1.004177648673423;1.2104458816602737
164.;1.0004644764211925;1.0038512743209798;1.1764975404275653
164.5;1.0004506494969418;1.0035613770372125;1.1429610964556056
165.;1.0004374299570646;1.0033027091873805;1.1136132838824646
165.5;1.0004247831143689;1.0030709262548827;1.0910287695242837
166.;1.0004126766992403;1.0028624130678023;1.0763408553937055
166.5;1.000401080662149;1.0026741449608119;1.069296964607254
167.;1.0003899669939793;1.002503577085836;1.0685859558705777
167.5;1.0003793095633047;1.0023485561948489;1.0723124740862626
168.;1.0003690839684074;1.002207250248696;1.0784611561168125
168.5;1.0003592674025052;1.0020780921092567;1.0852402538075285
169.;1.0003498385317449;1.0019597343366842;1.0912704364780934
169.5;1.0003407773825226;1.0018510127411953;1.0956408371699382
170.;1.000332065240369;1.001750916846182;1.097876336997727
170.5;1.0003236845556078;1.0016585658213677;1.0978580976023782
171.;1.0003156188593076;1.0015731887617703;1.095728023410823
171.5;1.000307852682885;1.0014941084343563;1.0917960897877406
172.;1.000300371489581;1.0014207278063845;1.086460541725898
172.5;1.0002931616053958;1.0013525188169279;1.0801450867235076
173.;1.000286210160799;1.0012890129682226;1.0732536427439794
173.5;1.000279505034043;1.0012297934014505;1.066141177071938
174.;1.0002730348004993;1.0011744881908005;1.0590981183409913
174.5;NaN;1.001122764642559;1.0523453889300498
175.;1.0002607565168744;1.0010743244280895;1.046037078098641
175.5;NaN;1.0010288994121297;1.0402680240880378
176.;1.000249296144287;1.000986248063335;1.0350839961734788
176.5;NaN;1.0009461523558445;1.0304926798010197
177.;1.0002385829997245;1.0009084150842253;1.026474194986881
177.5;NaN;1.000872857530877;1.0229903610054856
178.;1.0002285538224132;1.0008393174338548;1.0199923201227072
178.5;NaN;1.0008076472089147;1.0174264322017754
179.;1.0002191518633314;1.0007777123931878;1.0152385512334956
179.5;NaN;1.0007493902774576;1.0133769076567305
180.;1.0002103261018722;1.0007225687006434;1.0117938664751616
180.5;NaN;1.0006971449880202;1.010446831413215
181.;1.0002020305697126;1.000673025008915;1.0092985380431927
181.5;NaN;1.0006501223441122;1.0083169382431056
182.;1.0001942237655466;1.0006283575445745;1.0074748344416256
182.5;NaN;1.0006076574720715;1.0067493809711243
183.;1.000186868147581;1.000587954711361;1.0061215346255263
183.5;NaN;1.0005691870447406;1.0055755083034135
184.;1.0001799296895342;1.0005512969820247;1.0050982602430834
184.5;NaN;1.0005342313389745;1.0046790359863766
185.;1.0001733774973862;1.0005179408589002;1.00430896973602
185.5;NaN;1.0005023798721637;1.0039807450716318
186.;1.0001671834696249;1.0004875059896137;1.0036883110532848
186.5;NaN;1.0004732798258513;1.00342664773238
187.;1.0001613220020338;1.000459664749373;1.0031915743555586
187.5;NaN;1.0004466266563425;1.002979593603906
188.;1.0001557697272572;1.0004341337658023;1.0027877657139963
188.5;NaN;1.0004221564337092;1.0026136070470706
189.;1.000150505285487;1.0004106669841948;1.0024550084596535
189.5;NaN;1.0003996395559003;1.0023101695953038
190.;1.000145509121996;1.0003890499622379;1.0021775459093372
190.5;NaN;1.000378875563789;1.0020558058539573
191.;1.0001407633079715;1.0003690951520312;1.0019437961470123
191.5;NaN;1.0003596888428807;1.0018405134868256
192.;1.0001362513816585;1.0003506379795073;1.0017450814089859
192.5;NaN;1.0003419250431242;1.0016567312475921
193.;1.0001319582078518;1.000333533571405;1.001574786400876
193.5;NaN;1.0003254480834085;1.0014986492529698
194.;1.000127869850505;1.0003176540108163;1.001427790248717
194.5;NaN;1.0003101376344998;1.0013617387200384
195.;1.0001239734634004;1.0003028860263299;1.0013000751450036
195.5;NaN;1.0002958869953784;1.00124242458521
196.;1.0001202571880303;1.0002891290384968;1.0011884510979583
196.5;NaN;1.0002826012945087;1.0011378529563884
197.;1.0001167100649622;1.0002762935020977;1.0010903585475712
197.5;NaN;1.0002701959606621;1.001045722836047
198.;1.0001133219534555;1.0002642994943058;1.0010037243064889
198.5;NaN;1.00025859541828;1.0009641623108154
199.;1.0001100834594394;1.0002530755080923;1.0009268547603702
199.5;NaN;1.0002477319706347;1.0008916361047495
200.;1.00010698587074;1.0002425574176115;1.0008583555762296
200.5;NaN;1.0002375448406207;1.000826875643628
201.;1.0001040210987489;1.0002326875882244;1.0007970706246447
201.5;NaN;1.0002279793443798;1.0007688255293234
202.;1.0001011816258103;1.000223414108599;1.0007420349463907
202.5;NaN;1.0002189861772186;1.0007166021428828
203.;1.0000984604576948;1.0002146901261926;1.0006924382098348
203.5;NaN;1.0002105207947818;1.0006694613228773
204.;1.0000958510806137;1.0002064732705855;1.0006475960799348
204.5;NaN;1.000202542875303;1.000626772909708
205.;1.0000933474222613;1.0001987251516822;1.0006069275426308
205.5;NaN;1.0001950158510546;1.0005880005366812
206.;1.0000909438164527;1.0001914109219283;1.000569936851838
206.5;NaN;1.0001879064990502;1.0005526854673878
207.;1.0000886349716458;1.0001844988934112;1.000536199037411
207.5;NaN;1.000181184582625;1.0005204335799833
208.;1.0000864159398972;1.0001779602021517;1.000505348196561
208.5;NaN;1.000174822536815;1.000490904818081
209.;1.0000842820935594;1.0001717685130826;1.0004770679750823
209.5;NaN;1.0001687951915597;1.0004638045891305
210.;1.0000822290971723;1.0001658997601965;1.0004510837834961
210.5;NaN;1.000163079527627;1.0004388767109023
211.;1.0000802528888513;1.0001603319171766;1.0004271563968115
211.5;NaN;1.0001576544609405;1.0004158975964688
212.;1.0000783496578936;1.000155044794493;1.0004050766645518
212.5;NaN;1.0001525006516043;1.0003946714359693
213.;1.000076515827159;1.000150019859564;1.000384661116942
213.5;NaN;1.0001476003344598;1.0003750261851645
214.;1.0000747480358598;1.0001452400770319;1.000365748298402
214.5;NaN;1.000142937168451;1.0003568102105145
215.;1.0000730431246485;1.0001406897666343;1.00034819569443
215.5;NaN;1.0001384961024646;1.0003398894712274
216.;1.0000713981316809;1.0001363544765078;1.0003318771449727
216.5;NaN;1.0001342632556216;1.0003241451425986
217.;1.0000698103577497;1.000132220870032;1.000316680658566
217.5;NaN;1.0001302258102764;1.000309471603707
218.;1.0000682779722143;1.0001282766246031;1.0003025065580697
218.5;NaN;1.000126371916208;1.0002957747272292
219.;1.000066794024478;1.0001245103409189;1.0002892659019669
219.5;NaN;1.0001226906046938;1.0002829704208362
220.;1.0000653635524948;1.0001209114615552;1.0002768791355745
220.5;NaN;1.0001191717113203;1.0002709833789176
221.;1.0000639791698882;1.00011747019776;1.0002652749348426
221.5;NaN;1.000115805806533;1.0002597460108067
222.;1.0000626401163177;1.000114177463543;1.0002543892120688
222.5;NaN;1.000112584133057;1.0002491975176744
223.;1.0000613444131907;1.0001110248162368;1.0002441642582298
223.5;NaN;1.0001094985494219;1.0002392830950713
224.;1.0000600901888692;1.0001080044028179;1.0002345480009762
224.5;NaN;1.0001065414789234;1.0002299532420371
225.;1.0000588756718158;1.000105108911362;1.0002254933608823
225.5;NaN;1.0001037058634366;1.0002211631608642
226.;1.000057699184241;1.000102331527085;1.0002169576914168
226.5;NaN;1.0001009851215563;1.0002128722342352
227.;1.0000565591362212;1.0000996658924737;1.0002089022904657
227.5;NaN;1.0000983731106168;1.0002050435685912
228.;1.0000554540202398;1.0000971060710864;1.0002012919732013
228.5;NaN;1.0000958640921784;1.0001976435943454
229.;1.000054382406118;1.0000946465146419;1.000194094697671
229.5;NaN;1.000093452700634;1.0001906417150401
230.;1.0000533429363048;1.0000922820330609;1.0001872812358463
230.5;NaN;1.0000911339146088;1.000184009998734
231.;1.0000523343214993;1.0000900077671588;1.0001808248839381
231.5;NaN;1.0000889030308837;1.0001777229059483
232.;1.0000513553365777;1.0000878191637312;1.0001747012067501
232.5;NaN;1.0000867556405817;1.000171757049308
233.;1.0000504048167962;1.0000857119527917;1.0001688878115873
233.5;NaN;1.0000846876074065;1.0001660909807575
234.;1.0000494816542633;1.000083682126756;1.0001633641478906
234.5;NaN;1.0000826950477228;1.0001607050028012
235.;1.0000485847946352;1.0000817259213837;1.0001581113293292
235.5;NaN;1.0000807743123195;1.0001555810007372
236.;1.000047713234046;1.0000798397983077;1.0001531119755156
236.5;NaN;1.000078921969671;1.0001507022932612
237.;1.0000468660162312;1.000078020429009;1.000148350070939
237.5;NaN;1.000077134790586;1.0001460534991913
238.;1.0000460422298498;1.000076264680245;1.000143810838997
238.5;NaN;1.0000754097340934;1.000141620418361
239.;1.0000452410059715;1.0000745696008637;1.0001394806295607
239.5;NaN;1.000073743934462;1.0001373899249966
240.;1.0000444615157316;1.0000729324041044;1.0001353468168588
240.5;NaN;1.0000721346892485;1.0001333498721026
241.;1.0000437029681366;1.000071350470126;1.0001313977112218
241.5;NaN;1.0000705794482871;1.0001294890055892
242.;1.0000429646079958;1.0000698213234027;1.0001276224753095
242.5;NaN;1.000069075803528;1.000125796887022
243.;1.0000422457140064;1.0000683426137593;1.0001240110524061
243.5;NaN;1.0000676214796609;1.0001222638240268
244.;1.0000415455969376;1.0000669121361903;1.0001205540979268
244.5;NaN;1.0000662143254468;1.0001188808074923
245.;1.0000408635979334;1.0000655277974038;1.0001172429240586
245.5;NaN;1.000064852305703;1.0001156394548303
246.;1.000040199086921;1.000064187608158;1.0001140694414776
246.5;NaN;1.0000635334938859;1.0001125319586377
247.;1.000039551461113;1.0000628897090842;1.0001110261134245
247.5;NaN;1.0000622560652164;1.0001095510401745
248.;1.0000389201436013;1.0000616323254015;1.0001081059070807
248.5;NaN;1.0000610182903082;1.0001066899071622
249.;1.000038304582033;1.000060413757036;1.000105302261126
249.5;NaN;1.000059818529256;1.0001039422154396
250.;1.0000377042473672;1.0000592324143966;1.000102609041401


==> Figures/SpectrumStandardCFIE.csv <==
sindex;6x10_9;7x10_9;8x10_9
0.;0.4990043159297492;0.5004273762529623;0.5003719117729624
0.5;0.5;0.500740020144633;0.4993551653606195
1.;0.501001636735504;0.49958815015048236;0.49962454285787816
1.5;0.5000514517719926;0.49926191592228963;0.5006461473015984
2.;0.4990370563876758;0.5004100483798055;0.5004203205911265
2.5;0.49995255082091894;0.5008081048116199;0.4994097340313974
3.;0.5010583305369269;0.49971736697529906;0.49959987743990136
3.5;0.5002885006449438;0.49926885455616954;0.5006416946731971
4.;0.4991535083206687;0.5003528772337167;0.5005614567528451
4.5;0.49984404594912146;0.5009520774225511;0.49954641035125635
5.;0.5011358956527685;0.4999853507988352;0.4995593146269716
5.5;0.5007083982396169;0.49930913276206124;0.5006175495568186
6.;0.4994074384265264;0.5002440773621466;0.5007810665510841
6.5;0.49969079503485336;0.5011339144770379;0.49978552772149226
7.;0.5011655347911819;0.5004034097507991;0.4995242429651156
7.5;0.50127948367445;0.49943398082699897;0.5005502233922923
8.;0.4998811295574639;0.5000772976887459;0.5010494202691482
8.5;0.49954847095119204;0.5012900184911241;0.5001519095528723
9.;0.5010593019022288;0.500967975305018;0.4995350082802313
9.5;0.5019154657206426;0.4997201001405552;0.5004170114525086
10.;0.5006604608946976;0.499872897488473;0.5013149497077498
10.5;0.49954376375298765;0.5013347796736168;0.5006624444004151
11.;0.5007489969115988;0.5016353317625633;0.4996562663460455
11.5;0.5024481633546923;0.5002587529349888;0.5002121889585411
12.;0.5017777792441928;0.4997062242098737;0.5015016412711474
12.5;0.49989052324640526;0.5011813076197073;0.5013059079557751
13.;0.5002618254033006;0.5022937954603308;0.49997484560235367
13.5;0.5026335257584801;0.5011213859143903;0.49997081206664906
14.;0.5031202039269614;0.49973163936192855;0.5015180895889866
14.5;0.5008482386740781;0.5007904342402314;0.5020171687478943
15.;0.4998218498466916;0.502751008875335;0.5005807503867342
15.5;0.5022384791102018;0.5022945219880726;0.49979477183911486
16.;0.5043388558880378;0.5001765226867523;0.5012878805221833
16.5;0.5025737570257741;0.500249029347022;0.502655788998771
17.;0.49991215242038645;0.5027678803743271;0.5015225828537277
17.5;0.5012459308601248;0.5035962455759803;0.4998654591046461
18.;0.5048562854636242;0.5012676277777646;0.5008072226581435
18.5;0.5048643397581354;0.4998498246156678;0.503010014262579
19.;0.5011620214441351;0.502174487060155;0.5027383304778577
19.5;0.5001341229237543;0.5046246368728354;0.5004156787983166
20.;0.5041140484654637;0.5030643019390061;0.5002205703395705
20.5;0.5069267314897766;0.5000973352917764;0.5028551812281233
21.;0.5039208088020966;0.5010736559452575;0.5039857189736707
21.5;0.5000056037026419;0.5048304243672702;0.5016313461272469
22.;0.5021333210874221;0.505237135729131;0.4998746865705137
22.5;0.507486111136353;0.5015280496044746;0.5020877055644684
23.;0.5075952988640748;0.5000494941641587;0.5048293025265307
23.5;0.5021561267733469;0.5038077881119216;0.5034801176284012
24.;0.5001547632934724;0.5069475185248945;0.5002750055262342
24.5;0.5055768341729825;0.5042857878173365;0.5009144400005792
25.;0.5102888103572589;0.5001596341583933;0.5047633031205491
25.5;0.506849032192093;0.5017899474203644;0.5055331651002238
26.;0.5005867364509864;0.5070800183219947;0.5018615671387072
26.5;0.5019420527346675;0.507615481542205;0.4999926466570891
27.;0.5096070323187611;0.5024219561887275;0.503520955551717
27.5;0.5119876050639679;0.5000671245131836;0.506936352826373
28.;0.5052953702932214;0.505005393809237;0.5046073528396104
28.5;0.4999232006862484;0.5097575591119535;0.5003194500668997
29.;0.5050069400647003;0.50677506851552;0.5014995551007332
29.5;0.5134863217913987;0.5007057540306104;0.5067213875338307
30.;0.5126963469541224;0.5016537648817441;0.507646132041172
30.5;0.5036485430661111;0.5088108837701942;0.5026820230919654
31.;0.5002999742514669;0.5112142458222446;0.5000073496195024
31.5;0.5087109535833233;0.5050231597144386;0.5045210879760994
32.;0.516922960611834;0.4999438375968075;0.5093422360575088
32.5;0.5129158848083885;0.5046073464517243;0.5067797634999615
33.;0.5023764175361637;0.5123819789667023;0.5008405886450742
33.5;0.5013945988512613;0.5114720099823907;0.5013964904933915
34.;0.5124907377884493;0.5031191589931666;0.5081636922398857
34.5;0.5200370686269771;0.5003861486187362;0.5106802616644347
35.;0.5132491206833076;0.5082916943933864;0.5049159544128928
35.5;0.5016406238850036;0.5153147360080359;0.49996621703856653
36.;0.5026736546315032;0.5109656895203923;0.5042198633010063
36.5;0.515959284055976;0.5016009712896324;0.511533555731942
37.;0.5231622094962921;0.5018057287857782;0.5106835116372241
37.5;0.5142671347357363;0.512131204622428;0.5028557487332415
38.;0.5014437993002431;0.5176414428502194;0.5004031852742119
38.5;0.5035782925989309;0.510240893082482;0.5078320289262155
39.;0.5188049222787878;0.5006599581261328;0.5141273203550724
39.5;0.5266267512324284;0.5037384306645334;0.5097493722180758
40.;0.5165142018035097;0.5157805702332721;0.5012188171830713
40.5;0.5018683947400958;0.5196707407177895;0.5019955615328588
41.;0.5036374794984674;0.5097721886714782;0.5116097289180469
41.5;0.5206069222273572;0.5002158534845619;0.5158892033436074
42.;0.530533371570456;0.5056791352127512;0.5084174768127518
42.5;0.5205369262482505;0.5190959522578941;0.5002730946153512
43.;0.5033424721274452;0.5218129065544853;0.5043193010194252
43.5;0.5026209057468227;0.509933525728397;0.5151685712468472
44.;0.5206862432816005;0.5000755842693106;0.5170724190234657
44.5;0.534487808779848;0.5071652645035839;0.5071498190753603
45.;0.5267706322031106;0.5220026095926851;0.499968571626684
45.5;0.5068630393617406;0.524451240650236;0.5069034871641542
46.;0.5008866123769444;0.5110681804249508;0.5183836242472991
46.5;0.5181564982830307;0.5001050205350333;0.5180667582571841
47.;0.5372754863278758;0.5077850267002538;0.5062535583702052
47.5;0.5350979704839064;0.5243329601754553;0.5000657903306083
48.;0.5139577281676906;0.5278371986054851;0.5093432277277053
48.5;0.49999286912684626;0.513580422047155;0.5212989032134849
49.;0.5124641956248502;0.5004050552416845;0.5192779828310683
49.5;0.5366933938890944;0.5071960223858936;0.5059164538430116
50.;0.5440095835741564;0.5256778735280042;0.5002696453837848
50.5;0.5259185415243546;0.5319491855335973;0.5113084533082676
51.;0.50323344129173;0.5179592681489792;0.524002871555387
51.5;0.5047708033879083;0.5015028035762215;0.5210688809402728
52.;0.5301326801619486;0.5052583162779204;0.5063005070418298
52.5;0.5497383167427998;0.525305586857434;0.5003375144291802
53.;0.5418974847413236;0.5362673362568143;0.5124984086711918
53.5;0.5148542761930032;0.5246195592811425;0.5265050903387715
54.;0.4999798624331882;0.504507343408436;0.5237277263197933
54.5;0.516904005599307;0.5023837873022258;0.5076467088625004
55.;0.5465741898341334;0.5222735247540978;0.5001785698027783
55.5;0.5565029215629683;0.5394978873708188;0.5125994618491144
56.;0.5362668140691095;0.5334389180477879;0.5286199775266333
56.5;0.5069650033243253;0.511016185130762;0.5274126320811237
57.;0.5028031979982782;0.5001133013267458;0.5103490539565709
57.5;0.5304554770711983;0.5159663335106104;0.49997874076702464
58.;0.5595079645618423;0.5394610252858161;0.511306372851812
58.5;0.5602957505011471;0.5429886730237784;0.529865088735212
59.;0.5318083625475896;0.5223706288583733;0.5320223509414558
59.5;0.5031058129974653;0.5015854320864935;0.5149390011492327
60.;0.5075468012502323;0.5073176035225184;0.5003645634844907
60.5;0.5417530419907133;0.5336297805916105;0.508478036229813
61.;0.5698523172140477;0.5498223015242567;0.5294189195446656
61.5;0.5650059297228947;0.5379830971901352;0.5369728454635386
62.;0.5313928075926606;0.5108643879105624;0.5218881129443256
62.5;0.5020907707002812;0.500526555155841;0.502540691820507
63.;0.510413483773285;0.5210359816976275;0.5044990890505741
63.5;0.5488524245019101;0.548761495818797;0.5262556171872914
64.;0.5788972313370068;0.5533438898213957;0.5409377027449238
64.5;0.5735589172113874;0.5298231335142372;0.5311353615574914
65.;0.5371606054931938;0.5034481940431312;0.5081855267415194
65.5;0.5034646090121511;0.505881160027316;0.5008377617804511
66.;0.5090273497824037;0.5356194853615638;0.5196578027682776
66.5;0.5497354275499096;0.5596916579175111;0.5417588769709714
67.;0.5861240705171181;0.5533820393257657;0.5413688888454075
67.5;0.5871117763449227;0.522743203454079;0.5187453412594385
68.;0.5516788361742343;0.5004591579118368;0.5004916997939411
68.5;0.5098611757979415;0.5135176818211595;0.5103098965702917
69.;0.5035508204156974;0.5480797313609997;0.536932217145491
69.5;0.5414802882616675;0.5678107026856871;0.5494051002093439
70.;0.5875172933275278;0.55360840633291;0.5339212429242285
70.5;0.6033111533585709;0.5188125569665476;0.5074420524046129
71.;0.5769508836187396;0.4999800766489488;0.501814895175255
71.5;0.5282149289649932;0.5199032532972212;0.5252098064183645
72.;0.5001109195966136;0.5575038076580299;0.5504269169362931
72.5;0.5226196977727542;0.575238184341693;0.5499116015724066
73.;0.5751815133867502;0.5568617820507266;0.5240179130241112
73.5;0.6132393514291796;0.5189050664599814;0.5012431932621684
74.;0.6093718002781505;0.5000204127211989;0.5095768428450834
74.5;0.5659671249788226;0.5226038183771842;0.5401327020012617
75.;0.5149426380238332;0.5633720087228948;0.5590163318378883
75.5;0.5022162192411554;0.5832975800497716;0.5467443204273225
76.;0.5425661333765089;0.5651046634395358;0.5156073165531727
76.5;0.6003600932630254;0.5242067378076026;0.5000473744075314
77.;0.6321473955755956;0.500072595707636;0.5196227048549443
77.5;0.6176366334547375;0.5199888028641578;0.5525930758405271
78.;0.565535139145284;0.564171692109535;0.564380422045237
78.5;0.5122046124474475;0.5914118126307967;0.5433750249279216
79.;0.504349855773584;0.5792297596706178;0.5102388168922494
79.5;0.551861342633314;0.5371495162649533;0.5015689803922799
80.;0.6150018133677646;0.502543129094257;0.5287585622461344
80.5;0.6502346572766783;0.5118006332613931;0.5623392815700441
81.;0.6373231928500914;0.5568951650562671;0.5689448559881257
81.5;0.5831623153526085;0.5959589278488603;0.5422920679903714
82.;0.5213936993503547;0.5976663811644656;0.5079107935161387
82.5;0.5011163441372278;0.5605602275988335;0.5032758831106571
83.;0.5431886396785385;0.5140004769509985;0.5350463884820038
83.5;0.6135219205518986;0.5019569120448423;0.5698519124523336
84.;0.6648258172618742;0.5386012608355156;0.5747192672315179
84.5;0.6697236969659859;0.5896465587126609;0.5451842410122124
85.;0.6257445022938174;0.6136606524711632;0.5084488442103954
85.5;0.5553786889783099;0.5935868486784621;0.5034182600529283
86.;0.5041276038727212;0.5432847614044752;0.5371219713991742
86.5;0.5156246555773663;0.503207956522311;0.5750979182984165
87.;0.5826306151488352;0.512654300960795;0.5827103435666319
87.5;0.6572401624922625;0.5641434806932658;0.5534100150717519
88.;0.698724906088945;0.6133791771242919;0.5127046370652879
88.5;0.6888502452101715;0.6250732283041628;0.5016417023769603
89.;0.6316064270673928;0.5916186834993521;0.5336701993277341
89.5;0.5535819810803202;0.5350943920652861;0.576675019920422
90.;0.5025844212840088;0.5005518006074661;0.5923135416282095
90.5;0.5207917692727477;0.521985264767087;0.567932196390359
91.;0.5961107717515176;0.5809111471220495;0.5232245469681939
91.5;0.6790557229123064;0.6304906964358742;0.49998486145191945
92.;0.7295530280663071;0.638546479355114;0.523854612636404
92.5;0.7285584421671584;0.6002586386496448;0.5714642473553465
93.;0.6763900357619861;0.539024370644127;0.6003620830333989
93.5;0.5926461888204709;0.5008775696589759;0.588063368424635
94.;0.5181783851826683;0.5218509894889752;0.543628266154876
94.5;0.5043952350935743;0.5846475654361563;0.5043295768489242
95.;0.5655424240003393;0.6414115585770133;0.5095898225129004
95.5;0.6605190914879748;0.6576460688172997;0.5555789632917099
96.;0.7416798201542534;0.6246596057784469;0.6002851335699997
96.5;0.7800174116594674;0.5602815412319;0.608950722909937
97.;0.7644095013194687;0.5070016473109843;0.5753433971232584
97.5;0.6992708404176472;0.510259737480075;0.5240908134660412
98.;0.6052576664411766;0.5693872772761494;0.5000330325838551
98.5;0.5225191652976532;0.6388788029774451;0.5285539854677554
99.;0.5032703678206105;0.6767385471600187;0.5832346215131898
99.5;0.5656150882235439;0.6642673065813037;0.6192703675395255
100.;0.6702678701875733;0.6072020815355221;0.611693411262413
100.5;0.7690340892337242;0.5359339321971694;0.5653009405226771
101.;0.8312759465738208;0.5000347754358923;0.5137353487462711
101.5;0.8423117739444002;0.531945651561154;0.5029214356195282
102.;0.7999553047512341;0.6069146329494758;0.5451620391245766
102.5;0.7136769604462777;0.6752063884988541;0.6030500358377833
103.;0.6065666971252337;0.7025078470215452;0.6335385641256053
103.5;0.5198737868289597;0.6772870472030521;0.6173905840528504
104.;0.5055546479904657;0.6099996703503261;0.5643201246758666
104.5;0.5781017238526117;0.5339616369754508;0.5113961658105045
105.;0.6960995946562107;0.5000002384545693;0.504862983951739
105.5;0.8130604982366982;0.5381847143341391;0.5527650903159074
106.;0.899771939047653;0.6201553912136738;0.6144887435738121
106.5;0.9406927332277528;0.6957774718272101;0.64711503175746
107.;0.9298482013140837;0.7310571945214681;0.6316372710883266
107.5;0.8691589876189625;0.7130201954858566;0.5766057883482322
108.;0.7684182123638352;0.6480435613352047;0.5173621601964229
108.5;0.6473237276370107;0.5627606482181599;0.5022846290963258
109.;0.5408039600859607;0.5044710433022697;0.5471321503984212
109.5;0.5002092116894881;0.5180185611463268;0.6146381201290888
110.;0.5565652476474625;0.595376016741436;0.6588804931277337
110.5;0.6804476352584297;0.6873221948391435;0.6555409451183105
111.;0.824051820092609;0.7519763498579626;0.6062031239626703
111.5;0.955238031962537;0.7673461316199596;0.5384171808958759
112.;1.0555988417936035;0.7288882845309286;0.5003814482363929
112.5;1.1149081224129236;0.6484232464177686;0.5266507284733227
113.;1.1284024297941981;0.5562661782835642;0.59604261020698
113.5;1.0956047662416022;0.5018457729480769;0.6593677026754605
114.;1.0198390708649625;0.526535055700911;0.6818989098424036
114.5;0.908283351408228;0.6147067428961773;0.6530629330170783
115.;0.7729913745511623;0.7158714021053341;0.5863373577029461
115.5;0.6342081654818411;0.790369984549483;0.5194101686968451
116.;0.5275835766928879;0.8169986446413942;0.5024459404756564
116.5;0.5041453888177636;0.789375525100776;0.5521744250985308
117.;0.5862338062429263;0.7142748801668415;0.6302862772721584
117.5;0.7388180588276844;0.6129337518974177;0.689196346675545
118.;0.9199035602647743;0.5250200226806041;0.7013603597907918
118.5;1.1045465669402166;0.502787315598681;0.6617351947551501
119.;1.279189702018449;0.5657264654865662;0.5872747661679794
119.5;1.4360702640435925;0.675217289835288;0.5177611289840417
120.;1.5706701414112971;0.7829939159118551;0.5037205024282673
120.5;1.6805808811513385;0.8580216737060774;0.5591294445140539
121.;1.7649210427803401;0.8843897492821032;0.6433619255064518
121.5;1.823972253258835;0.8574006410142102;0.7089623244626296
122.;1.8589085927182747;0.7822053286331145;0.7282590665760301
122.5;1.871572160095356;0.6746654182514544;0.6942385445254634
123.;1.8642777540104722;0.5651903015529015;0.6194607671297866
123.5;1.8396412790249834;0.5023608719216008;0.537659337145023
124.;1.8004307507925474;0.5290320958324705;0.49998055766122373
124.5;1.7494399489244705;0.6311613091474908;0.5381070886168545
125.;1.6893846724441395;0.7592173314721121;0.6245995428314781
125.5;1.622821003310317;0.8745226727422125;0.7088404346067104
126.;1.5520843578329773;0.9546288382402011;0.7556440699216664
126.5;1.4792475792929096;0.9878628356760298;0.749575144709235
127.;1.4060959687040595;0.9702351274456797;0.6925128050623788
127.5;1.3341169765324465;0.9043160761618299;0.6038715828613094
128.;1.2645022621802902;0.799357503034343;0.523264457931538
128.5;1.1981599233687144;0.6731512632494483;0.5025860752426493
129.;1.1357348463029449;0.5571153450393875;0.5603612006800963
129.5;1.07763527370585;0.500394871240762;0.6576908324362275
130.;1.0240637921848825;0.5416117019099383;0.7458538742315245
130.5;0.9750509933903325;0.6601766784354361;0.7941210083139562
131.;0.9304900902894012;0.8077685504654606;0.7892026180739159
131.5;0.8901708225646177;0.9498653914852314;0.7324286776109358
132.;0.8538111210422848;1.06656046614239;0.6398341280407808
132.5;0.8210852566556655;1.1464350150715956;0.5453139507588126
133.;0.7916475715250925;1.183388186119378;0.5000783688368489
133.5;0.7651513339014316;1.1752764858193268;0.5389048899196798
134.;0.7412627057555868;1.1233033749003867;0.6366211700999869
134.5;0.7196701927377374;1.0318049822338586;0.7424653166535508
135.;0.7000902138121973;0.9085056365766061;0.8199236151066214
135.5;0.6822695661519805;0.76579965262272;0.8496673290451221
136.;0.6659855822462808;0.6245174908791428;0.8254701385016822
136.5;0.6510447106534454;0.5215659400525543;0.7525459582743015
137.;0.6372801349019672;0.5075438671209384;0.6485039408743952
137.5;0.6245489084278083;0.5988022639572167;0.5473211814465663
138.;0.612728950376749;0.7570226343416286;0.5000514100174194
138.5;0.6017161314722844;0.9418645282600359;0.5416314142544044
139.;0.5914215869464345;1.1301249472940882;0.6467391164679003
139.5;0.5817693252410694;1.3091930646295291;0.7650635958903628
140.;0.5726941541137258;1.4717523232745389;0.8606289102738798
140.5;0.5641399158399025;1.6134289019452754;0.9134273898680516
141.;0.5560580061064888;1.7317556815549864;0.9146151083330848
141.5;0.5484061431014648;1.8256490078271923;0.8642219061236923
142.;0.5411473511141855;1.8950896060376123;0.7708548916001629
142.5;0.5342491243268673;1.9408902701097042;0.6534606103891735
143.;0.5276827397471548;1.964505086276433;0.5461997906899178
143.5;0.5214226923040693;1.9678631027955051;0.4999579704165295
144.;0.5154462293240133;1.9532206122576303;0.5480592333382835
144.5;0.5097329655337028;1.923030600126956;0.6632850349337216
145.;0.5042645632157011;1.8798293787736151;0.796391049143262
145.5;0.49902446510617643;1.8261406331345498;0.9131957878808564
146.;0.493997670083662;1.7643967995359244;0.99416962116981
146.5;0.48917054369900703;1.6968772367228275;1.0290366203547976
147.;0.4845306572038892;1.6256621990743274;1.0141407429536913
147.5;0.48006665001355564;1.5526012662809723;0.9514853869615476
148.;0.47576811155045234;1.4792946514857592;0.8487550014931541
148.5;0.47162547921222614;1.4070857012691906;0.7206579352541285
149.;0.4676299498354282;1.3370628969152436;0.5930216321377659
149.5;0.4637734025212772;1.2700697358201392;0.5092764427943949
150.;0.46004833108153714;1.2067209773592833;0.5176600873110533
150.5;0.4564477846734932;1.1474238429543657;0.6178227747998916
151.;0.4529653154413536;1.0924028391134986;0.7637043708028097
151.5;0.44959493218059593;1.0417269158720657;0.9154131032847583
152.;0.4463310592028405;0.9953376935577608;1.049471408160153
152.5;0.4431684997095416;0.9530775183875403;1.1523119260492882
153.;0.4401024030898781;0.91471617954485;1.2161041495371223
153.5;0.4371282356461449;0.8799752665722445;1.2369561887274372
154.;0.4342417543229106;0.8485493744504925;1.2141232317283859
154.5;0.43143898307673084;0.8201236567220949;1.1496374069432835
155.;0.4287161915740552;0.794387545882726;1.0482201328661607
155.5;0.42606987594749235;0.7710447588763243;0.9176303053822434
156.;0.42349674137675164;0.7498199446084326;0.770035200732386
156.5;0.4209936862910076;0.7304624873050031;0.6258828664388388
157.;0.41855778801558463;0.7127480508440588;0.5216867248430662
157.5;0.4161862897079818;0.6964784469070187;0.5076899398033531
158.;0.413876588447464;0.6814803546131651;0.5997277569383911
158.5;0.41162622435874485;0.667603333729403;0.7592534573860047
159.;0.40943287066459483;0.6547174771111609;0.9462010407912406
159.5;0.4072943245743602;0.6427109549096681;1.1377127886710747
160.;0.40520849892616284;0.6314876218080354;1.321409318118166
160.5;0.40317341450971017;0.6209647929117897;1.4900691292520307
161.;0.4011871930048536;0.6110712443471673;1.6392870008746754
161.5;0.3992480504781574;0.6017454595242754;1.7664557271812769
162.;0.39735429138560396;0.5929341188718522;1.8702644514811406
162.5;0.39550430303522466;0.584590816897917;1.950403163246937
163.;0.39369655046994695;0.5766749831430259;2.0073543763648636
163.5;0.3919295717299242;0.5691509808485227;2.042225303932649
164.;0.3902019734654567;0.5619873573105773;2.056602266457217
164.5;0.3885124268673059;0.5551562217178999;2.0524206530652256
165.;0.3868596638881398;0.548632728935628;2.03184847786424
165.5;0.38524247373213866;0.5423946506467557;1.9971833490933055
166.;0.3836596995883274;0.5364220181596879;1.9507631392783265
166.5;0.38211023558958135;0.5306968238487384;1.894890546122607
167.;0.38059302397812733;0.5252027705292497;1.8317714155563194
167.5;0.37910705246151527;0.5199250600570805;1.7634663327564113
168.;0.377651351743961;0.5148502140990056;1.691854659722923
168.5;0.3762249932194073;0.5099659213784368;1.6186099487849601
169.;0.37482708681430743;0.5052609068018137;1.5451855032778485
169.5;0.37345677896789553;0.5007248187555731;1.4728087859928378
170.;0.3721132507408766;0.4963481315715834;1.4024833781381114
170.5;0.37079571604174416;0.4921220607230902;1.3349972444910656
171.;0.3695034199633835;0.48803848876336264;1.27093613867702
171.5;0.3682356372206262;0.4840899003778601;1.2107010615296938
172.;0.3669916706832243;0.4802693252080403;1.1545287468131173
172.5;0.3657708499953604;0.4765702873350004;1.1025141846935185
173.;0.3645725302781113;0.4729867604970994;1.0546342104007282
173.5;0.3633960909065267;0.4695131282658619;1.0107712021181894
174.;0.36224093435882887;0.4661441485272668;0.9707359734455516
174.5;NaN;0.4628749217156073;0.9342890343398126
175.;0.35999218870972444;0.45970086233007157;0.901159541168631
175.5;NaN;0.4566176733323979;0.8710614555976368
176.;0.3578219354695603;0.45362132308128206;0.8437066621051378
176.5;NaN;0.4507080245067077;0.8188150247333872
177.;0.3557261230054506;0.4478742162678056;0.7961215653192262
177.5;NaN;0.4451165456715657;0.7753810961440114
178.;0.35370097901259384;0.44243185315882533;0.7563707301168485
178.5;NaN;0.43981715818818273;0.7388907235221691
179.;0.3517429864394898;0.43726964637004084;0.7227640907922726
179.5;NaN;0.43478665772061154;0.7078353825273076
180.;0.3498488618946227;0.43236567592070924;0.693968952011799
180.5;NaN;0.43000431848014964;0.6810469642279624
181.;0.3480155362380593;0.42770032771586214;0.6689673337039536
181.5;NaN;0.4254515624668262;0.6576417187159591
182.;0.3462401371015887;0.42325599047390183;0.6469936516736496
182.5;NaN;0.4211116813625296;0.6369568491427738
183.;0.34451997311513405;0.4190168001723809;0.6274737188082617
183.5;NaN;0.4169696013838077;0.6184940630539567
184.;0.3428525196462188;0.4149684233965818;0.609973967873833
184.5;NaN;0.4130116834206346;0.6018748597960404
185.;0.3412354058840882;0.4110978727429228;0.594162710915532
185.5;NaN;0.4092255523378471;0.5868073718146425
186.;0.33966640312134405;0.40739334879215094;0.5797820132173476
186.5;NaN;0.40559995051777575;0.5730626590370196
187.;0.3381434141042285;0.4038441042289801;0.5666277956088767
187.5;NaN;0.40212461166198854;0.560458044070765
188.;0.3366644633384206;0.40044032651776257;0.5545358849068774
188.5;NaN;0.3987901516099763;0.5488454255129752
189.;0.3352276882508129;0.39717303620221905;0.5433722032455404
189.5;NaN;0.39558797351957686;0.5381030177787223
190.;0.33383133111949775;0.3940339984213704;0.533025787728773
190.5;NaN;0.392510185222684;0.52812942744053
191.;0.3324737316944199;0.3910156456536958;0.5234037405932022
191.5;NaN;0.38954952694645767;0.518839327900353
192.;0.3311533204400312;0.38811101003995324;0.5144275066776182
192.5;NaN;0.3866993078947277;0.510160240452855
193.;0.32986861233904774;0.38531366390940625;0.5060300771165946
193.5;NaN;0.38395335043174206;0.5020300943707142
194.;0.32861820120317187;0.38261766735773867;0.49815385144361785
194.5;NaN;0.38130594081259594;0.49439534621020614
195.;0.32740075444258;0.3800175219080368;0.4907489769936227
195.5;NaN;0.37875178557068695;0.48720950843861865
196.;0.32621500825119265;0.3775081294369016;0.4837720409402921
196.5;NaN;0.3762859728094772;0.4804319831864032
197.;0.3250597631693049;0.3750847556723445;0.47718502743839575
197.5;NaN;0.3739039377593144;0.4740271272260881
198.;0.32393387998920065;0.3727429976735658;0.4709544771777987
198.5;NaN;0.3716014320544756;0.4679634947439437
199.;0.3228362759729329;0.3704787547889755;0.46505080360460005
199.5;NaN;0.3693744962644851;0.4622132185758512
200.;0.3217659213545973;0.36828820266102014;0.4594477318598156
200.5;NaN;0.3672194352799061;0.4567515004992897
201.;0.3207218361022181;0.3661677699070473;0.4541218348870122
201.5;NaN;0.36513279620850053;0.45155618828261906
202.;0.31970308691683863;0.3641141171566057;0.4490521471601117
202.5;NaN;0.36311134848469134;0.44660742237422374
203.;0.3187087844486094;0.3621241181688644;0.44421984102069745
203.5;NaN;0.36115206593513344;0.44188733894729554
204.;0.31773808071162213;0.3601948427905916;0.43960795384824264
204.5;NaN;0.3592521105771073;0.43737981888954736
205.;0.3167901666809888;0.3583235415464357;0.435201156817402
205.5;NaN;0.3574088179553678;0.43307027450662255
206.;0.315864270057218;0.3565076316799908;0.4309855579106696
206.5;NaN;0.35561968384782344;0.4289454673784681
207.;0.3149596531843398;0.35474468448703655;0.42694853330687454
207.5;NaN;0.3538823521916501;0.42499335210050077
208.;0.31407561110947857;0.3530324138020328;0.42307858241350615
208.5;NaN;0.35219460409970854;0.4212029416502101
209.;0.31321146977268965;0.35136866551589757;0.419365202703712
209.5;NaN;0.3505543478528872;0.4175641909134692
210.;0.31236658431688724;0.34975140801775534;0.41579878122468616
210.5;NaN;0.34895960976762014;0.4140678955337461
211.;0.311540337508589;0.34817872346601686;0.4123705002054935
211.5;NaN;0.3474085258496467;0.41070560374924425
212.;0.31073213826102625;0.34664879980516855;0.40907225464172314
212.5;NaN;0.3458993341553378;0.40746953928595864
213.;0.30994142025189375;0.34515992345422547;0.4058965800962725
213.5;NaN;0.34443036779087055;0.40435253370015667
214.;0.309167640628683;0.3437104726011591;0.4028365892487606
214.5;NaN;0.3430000484873248;0.40134796682822316
215.;0.3084102787951391;0.3422989110449094;0.3998859159648801
215.5;NaN;0.34160688069662404;0.3984497142177655
216.;0.3076688352729239;0.34092378253298705;0.3970386658525208
216.5;NaN;0.34024944615921554;0.39565210059111156
217.;0.3069428306330625;0.33958370554828465;0.394289372432359
217.5;NaN;0.33892639889965925;0.39294985853850545
218.;0.3062318044921908;0.33827736850364937;0.3916329581835663
218.5;NaN;0.3376364606109175;0.3903380917593695
219.;0.3055353145690294;0.33700352530711886;0.3890646998356592
219.5;NaN;0.33637841639222843;0.3878122422707346
220.;0.3048529357968802;0.3357609912645594;0.3865801973695276
220.5;NaN;0.33515111080904986;0.38536806108606797
221.;0.30418425948826877;0.33454863928984296;0.38417534626768235
221.5;NaN;0.33395344424675893;0.38300158193828177
222.;0.3035288925481683;0.3333653963957023;0.3818463126184577
222.5;NaN;0.33278436953262075;0.38070909768008254
223.;0.3028864567325144;0.3322102404410761;0.37958951073345504
223.5;NaN;0.3316428888030588;0.3784871390449752
224.;0.30225658794897586;0.3310821971131243;0.3774015829836624
224.5;NaN;0.3305280505954934;0.37633245549474514
225.;0.30163893559717647;0.3299803371242103;0.3752793815988716
225.5;NaN;0.32943894714601346;0.37424199791537943
226.;0.301033161945777;0.3289037736060243;0.37321995220837123
226.5;NaN;0.32837471187592004;0.3722129029542181
227.;0.3004389415440199;0.3278516596847084;0.3712205189294047
227.5;NaN;0.32733451705177685;0.37024247881749783
228.;0.2998559606655148;0.32682318622234774;0.36927847083429594
228.5;NaN;0.32631757160501973;0.3683281923700763
229.;0.2992839167822095;0.325817579711535;0.36739134964812653
229.5;NaN;0.3253231190984606;0.3664676573985899
230.;0.29872251806663896;0.3248341003109325;0.36555683854692267
230.5;NaN;0.324350435828158;0.3646586239160942
231.;0.2981714829206797;0.32387204001083136;0.36377275194192116
231.5;NaN;0.3233988290501641;0.3628989684007553
232.;0.2976305395291691;0.3229307209186939;0.36203702614900113
232.5;NaN;0.32246763532257733;0.36118668487375327
233.;0.2970994254368607;0.3220094936555364;0.36034771085410794
233.5;NaN;0.3215562189541706;0.3595198767325025
234.;0.2965778871472924;0.3211077358548076;0.35870296129569895
234.5;NaN;0.32066397055161294;0.3578967492648272
235.;0.29606567974224995;0.3202248507561314;0.3571010310941541
235.5;NaN;0.3197903056579888;0.3563156027780506
236.;0.2955625665205906;0.31936026588693045;0.35554026566586827
236.5;NaN;0.31893466347592764;0.35477482628424073
237.;0.2950683186552822;0.3185134318255333;0.3540190961665681
237.5;NaN;0.31809650566922176;0.35327289168923665
238.;0.2945827148675862;0.3176838210398975;0.35253603391436933
238.5;NaN;0.31727531523730923;0.35180834843869374
239.;0.29410554111738835;0.3168709267965621;0.3510896652484414
239.5;NaN;0.31647059545746065;0.3503798185793166
240.;0.29363659030874284;0.3160742621348834;0.34967864678312227
240.5;NaN;0.315681868889924;0.3489859921978106
241.;0.2931756620097616;0.31529335890199883;0.3483017010237175
241.5;NaN;0.3149086764416628;0.34762562320392537
242.;0.29272256218603276;0.31452776684433276;0.34695761230923794
242.5;NaN;0.3141505764846645;0.34629752542737113
243.;0.29227710294681075;0.31377705275178286;0.34564522305644096
243.5;NaN;0.3134071440251131;0.3450005690014106
244.;0.2918391023032598;0.31304079965102466;0.3443634302765785
244.5;NaN;0.31267796992000746;0.34373367700860774
245.;0.2914083839380906;0.31231860604496586;0.3431111823452837
245.5;NaN;0.31196266013806606;0.34249582236660686
246.;0.2909847769859594;0.31161008519154465;0.3418874759992431
246.5;NaN;0.311260835062001;0.34128602493393423
247.;0.2905681158240484;0.31091486443351535;0.3406913535461256
247.5;NaN;0.3105721288294635;0.34010334881772175
248.;0.29015823987227385;0.31023258455460617;0.3395219002655367
248.5;NaN;0.30989618871015956;0.33894689986693954
249.;0.2897549934026092;0.3095628991598839;0.3383782419919855
249.5;NaN;0.30923267451682646;0.3378158233362493
250.;0.28935822535703853;0.3089054741257939;0.337259542856244


==> data/spectrum.dat <==
spectral_index          eigen_6ghz                  eigen_7ghz              eigen_8ghz
0                       1.0041867137586855.         0.985469698634933       1.0087875874650434
0.1                     0.9983360786625401          0.9874903819409371      1.0111923622390189
0.2                     0.9926531594140813          0.9907343033173134      1.0125207496971647
0.30000000000000004     0.9877076197591057          0.9948769422494257      1.0126409577385271
0.4                     0.9839950599035583          0.9995128655323895      1.011536474457929
0.5                     0.9818833775117344          1.0041953601753595      1.009309647550618
0.6000000000000001      0.9815741795923906          1.0084776679745033      1.0061739096454236
0.7000000000000001      0.9830843243246534          1.0119528162934697      1.0024345495051907
0.8                     0.9862491028407823          1.0142895863944053      0.9984592582656757
0.9                     0.9907449048673382          1.0152623988871694      0.9946411315049193
1.                      0.9961265629931453          1.0147729306223459      0.9913581040414076
1.1                     1.001873533794414           1.0128613413904286      0.9889336106001764
1.2000000000000002      1.0074394969288418          1.0097053208743438      0.9876033207707365
1.3                     1.0123011505630408          1.0056059270985394      0.9874919713061622
1.4000000000000001      1.0160031891477475          1.0009604186038488      0.9886027474755315
1.5                     1.0181971935640037          0.9962238901463252      0.9908197329836446
1.6                     1.018672373999303           0.9918632715407582      0.9939221571224297
1.7000000000000002      1.0173760134332543          0.9883087779926294      0.9976079290010278
1.8                     1.0144214123406259          0.9859087740123313      1.0015234157676136
1.9000000000000001      1.0100814464842294          0.9848938582954545      1.0052964669978415
2.                      1.0047667172257055          0.9853546612294927      1.0085700193498361
2.1                     0.9989887506958541          0.987235614274052       1.0110339519278992
2.2                     0.9933106807555426          0.9903443944145146      1.0124530570697077
2.3000000000000003      0.9882900386000141          0.9943745787245678      1.0126890629604044
2.4000000000000004      0.984420182422936           0.998937773753438       1.0117147286560777
2.5                     0.9820779203507989          1.0036012094498965      1.009618296826664
2.6                     0.9814844690826409          1.0079272176185246      1.0065971635059656
2.7                     0.9826848788812638          1.011511690738789       1.0029405527432667
2.8000000000000003      0.985547859738664           1.0140191601830968      0.9990022110040581
2.9000000000000004      0.9897844962983424          1.01521239105702        0.9951655018700344
3.                      0.9949816827645765          1.0149744371535383      0.9918045368220741
3.1                     1.0006448862259574          1.013321138730291       0.9892458232492354
3.2                     1.0062450318266378          1.0104023024820834      0.9877350738719686
3.3000000000000003      1.0112653333329917          1.006490439369285       0.9874131638172126
3.4000000000000004      1.0152450561645547          1.0019570096462183      0.9883038303422882
3.5                     1.0178179971976986          0.9972375722366675      0.9903139127906707
3.6                     1.0187437583230707          0.9927888666791439      0.9932451884313346
3.7                     1.0179298414587472          0.9890423575722911      0.9968155828348118
3.8000000000000003      1.0154425065867734          0.986359751056379       1.0006869123170947
3.9000000000000004      1.011504511924153           0.9849960818996993      1.0044962747912092
4.                      1.0064785058817836          0.9850749828915769      1.0078884896011204
4.1000000000000005      1.0008360483516052          0.9865788254952884      1.0105473205211701
4.2                     0.9951139495073897          0.9893540439421663      1.0122234315249055
4.3                     0.9898616147374332          0.9931297790261226      1.0127571093368022
4.4                     0.985584985705782           0.9975465447940169      1.012093848248308
4.5                     0.9826939368210573          1.0021911277914521      1.0102910870444046
4.6000000000000005      0.9814600852431452          1.00663418952122        1.0075148481149678
4.7                     0.9819906046599132          1.0104676536746628      1.0040258184792161
4.800000000000001       0.9842209847434615          1.0133395311689057      1.0001555040947714
4.9                     0.9879264594948216          1.0149841605262315      0.9962743592190232
5.                      0.9927490041428821          1.015245929047811       0.9927550308709678
5.1000000000000005      0.9982351359310764          1.0140945533201802      0.9899347942384781
5.2                     1.0038794616143598          1.011630146386552       0.9880816186288861
5.300000000000001       1.0091696380050166          1.0080767574524987      0.9873679190640183
5.4                     1.0136295128010022          1.0037639268797895      0.9878549278076174
5.5                     1.0168581296204853          0.9990970369243449      0.9894890031890475
5.6000000000000005      1.0185627479864314          0.9945187253153958      0.9921094861605892
5.7                     1.018584091228633           0.9904651174700057      0.995466334538796
5.800000000000001       1.0169119312646828          0.9873217838015879      0.9992449672619061
5.9                     1.013689136280638           0.9853847784556413      1.0030955460315354
6.                      1.009202679153659           0.9848316080692463      1.0066641148004085
6.1000000000000005      1.0038609630191309          0.9857055091328126      1.0096233421293048
6.2                     0.9981581796053669          0.9879143009110252      1.0117008655816295
6.300000000000001       0.9926281583636576          0.9912428911509132      1.0127033562985124
6.4                     0.9877920211405663          0.9953768210083854      1.0125344707316042
6.5                     0.9841055059108125          0.9999333819505347      1.0112049714684759
6.6000000000000005      0.9819125560086561          1.0044967994876597      1.0088336186232902
6.7                     0.9814112685906876          1.0086544503543386      1.00563804594228
6.800000000000001       0.9826364631605473          1.0120316706905146      1.0019157522363276
6.9                     0.9854603554031274          1.0143231402869506      0.9980164820086093
7.                      0.9896098914507659          1.0153190072979277      0.9943084767991615
7.1000000000000005      0.9946970648906691          1.0149239400385635      0.9911421193528824
7.2                     1.0002575166506809          1.0131673400514511      0.9888151066491975
7.300000000000001       1.0057928769389268          1.0102032084013022      0.9875432603583651
7.4                     1.0108131855856217          1.006298751299088       0.9874403358325469
7.5                     1.0148767341513807          1.0018117792031862      0.9885088479521633
7.6000000000000005      1.0176253860735134          0.9971582326638233      0.9906423119077508
7.7                     1.018813716551471           0.9927725902789541      0.9936378029656311
7.800000000000001       1.0183302887619148          0.989065211248887       0.9972166994175183
7.9                     1.0162092915615384          0.9863815048986483      1.00105101281319
8.                      1.012630857902174           0.9849678924806672      1.0047927321364782
8.1                     1.0079088480887923          0.9849486760585737      1.0081038823497315
8.200000000000001       1.0024658062796727          0.9863162689709134      1.0106852903524302
8.3                     0.9967961630237763          0.9889351723586947      1.0123022316976278
8.4                     0.9914204203022448          0.9925581551938814      1.0128051998074687
8.5                     0.9868347384984334          0.9968517833110899      1.0121440946780624
8.6                     0.9834616365034151          1.0014279394493992      1.010374305006571
8.700000000000001       0.981607957649076           1.005878151258754       1.007653569156758
8.8                     0.9814355126444151          1.0098080652476227      1.0042291996173265
8.9                     0.982947888964649           1.0128699296746837      1.0004162188419172
9.                      0.9859942564474891          1.0147912749868535      0.9965680769832821
9.1                     0.9902883579506581          1.0153980867896666      0.9930427249928411
9.200000000000001       0.9954389925288932          1.0146307728985429      0.9901676687800212
9.3                     1.0009875593056083          1.0125513088331959      0.9882079972240996
9.4                     1.0064485243795915          1.0093402635401238      0.9873410973182526
9.5                     1.011349540634034           1.0052830538852027      0.9876408361604098
9.600000000000001       1.015268865209439           1.0007457629828158      0.9890725889467165
9.700000000000001       1.017868330819941           0.9961421016779529      0.9914989639679195
9.8                     1.0189203480142337          0.9918944167737648      0.9946947878215369
9.9                     1.0183273719151926          0.9883927896810117      0.9983691163071763
10.                     1.0161321853409484          0.985956915845182       1.0021917724898486
10.100000000000001      1.0125174546426812          0.9848053438990563      1.005822039133453
10.200000000000001      1.0077934659800785          0.9850356854704642      1.008937419000919
10.3                    1.0023738218339207          0.9866177430618832      1.0112606290852075
10.4                    0.9967401479795004          0.9893995536937538      1.0125831289455993
10.5                    0.9913983987209969          0.993124622039376       1.0127835314124438
10.600000000000001      0.9868308969453871          0.9974575174742101      1.011839313544523
10.700000000000001      0.9834494328194641          1.0020146599458508      1.0098304611550672
10.8                    0.9815551547976781          1.0063973589447992      1.0069341339420752
10.9                    0.9813103160166368          1.0102246788597458      1.0034101621718419
11.                     0.9827251848281846          1.0131641795352002      0.9995781394045921
11.100000000000001      0.9856609821741376          1.0149588582461246      0.9957879446299305
11.200000000000001      0.9898472523204375          1.0154486998857875      0.9923865318165649
11.3                    0.994910287370018           1.0145852457486408      0.9896845454191415
11.4                    1.0004084794301955          1.0124376806988928      0.9879265472042378
11.5                    1.0058706944276055          1.0091892549186177      0.9872682468306626
11.600000000000001      1.010834544877691           1.0051234807963996      0.9877631441008271
11.700000000000001      1.0148823026623217          1.0006004817172263      0.9893596214694217
11.8                    1.017672798008438           0.9960250374459082      0.9919081019635683
11.9                    1.0189678940838451          0.9918091036483477      0.9951767419985699
12.                     1.018652104722021           0.9883326361158682      0.9988734633113918
12.100000000000001      1.016743834925697           0.9859071394293883      1.0026719515127398
12.200000000000001      1.0133967770566947          0.9847462438665437      1.0062394064985063
12.3                    1.0088903459879002          0.9849467051796483      1.0092641070620614
12.4                    1.0036087644441611          0.9864816685727745      1.011481079098692
12.5                    0.9980095120534568          0.9892062165533555      1.0126942700953903
12.600000000000001      0.9925832312467089          0.9928736014534822      1.0127936735463574
12.700000000000001      0.9878086339838706          0.9971595183355331      1.0117659199293054
12.8                    0.984107159025138           1.0016914258041005      1.0096970700342873
12.9                    0.981802712497418           1.0060801307798888      1.0067667931149091
13.                     0.9810914689537159          1.0099513274065888      1.003233810752555
13.100000000000001      0.9820253301913939          1.0129752362201396      0.9994133948557806
13.200000000000001      0.9845104969540599          1.0148927659197016      0.9956487148126725
13.3                    0.9883202723199216          1.0155367072588244      0.9922787652427734
13.4                    0.9931193343725662          1.0148464702434252      0.9896062674221955
13.5                    0.9984957291635834          1.0128749406186262      0.9878691314879618
13.600000000000001      1.0039967959256635          1.0097862932809538      0.9872186796805936
13.700000000000001      1.009165849761678           1.0058441406543104      0.9877068934615612
13.8                    1.0135772708780078          1.001390226597698       0.9892836542351512
13.9                    1.0168683167433257          0.9968149392246954      0.991803606700219
14.                     1.0187663160687999          0.9925220687473806      0.9950411938286743
14.100000000000001      1.0191099534011538          0.9888912652136465      0.9987117820519174
14.200000000000001      1.017863267793606           0.9862422972200399      1.0024966238063127
14.3                    1.01512096113952            0.984805240259516       1.0060695506341482
14.4                    1.0111038042292944          0.9847000166129877      1.009123553331837
14.5                    1.006143443021487           0.9859273583348496      1.011395625650767
14.600000000000001      1.0006567740661922          0.9883715797292123      1.0126883608139359
14.700000000000001      0.9951112283851672          0.991813954938053       1.0128868296780786
14.8                    0.9899836384308591          0.9959543769683875      1.0119693305654665
14.9                    0.9857166222986642          1.000438499154544       1.0100107903946478
15.                     0.982677278540092           1.0048876518055527      1.0071779937844285
15.100000000000001      0.9811231122372014          1.0089292383373012      1.0037164492027673
15.200000000000001      0.9811793076412758          1.0122257704020332      0.9999295360732169
15.3                    0.9828297957136896          1.0145010152857086      0.9961515190500292
15.4                    0.9859224241193435          1.0155618550715857      0.9927169146102528
15.5                    0.9901865059784349          1.0153144669594416      0.9899293633447901
15.600000000000001      0.9952596332107394          1.0137734583085374      0.9880334150971581
15.700000000000001      1.0007201386418718          1.011062760046851       0.9871923533814879
15.8                    1.00612186959002            1.0074074908685557      0.9874743754239296
15.9                    1.011028641349152           1.003116686512996       0.9888482626972805
16.                     1.01504647819138            0.9985577115193107      0.9911883989520854
16.1                    1.0178522565122468          0.9941242330566133      0.9942879136910968
16.2                    1.0192175648818464          0.9902006655651937      0.9978780509372916
16.3                    1.0190265722301952          0.9871267644620275      1.0016516264956798
16.400000000000002      1.0172866112775625          0.9851663226073418      1.00528853179911
16.5                    1.0141302088487667          0.9844835426898383      1.008481485414701
16.6                    1.009807557345735           0.9851296216346881      1.0109604608077323
16.7                    1.0046689931561006          0.9870405951134485      1.0125143496643265
16.8                    0.9991379343329473          0.9900459160363805      1.0130084667292911
16.900000000000002      0.9936758659057262          0.9938859688261584      1.0123965433737667
17.                     0.9887421964683112          0.9982360051502508      1.0107259933104193
17.1                    0.9847529032642257          1.002733855862393       1.0081355477367608
17.2                    0.982042530364217           1.0070090574275357      1.0048448887814985
17.3                    0.9808340216933851          1.0107114703537574      1.001136645334853
17.400000000000002      0.9812199244483477          1.0135378415242386      0.9973319829143524
17.5                    0.9831568206917556          1.0152549661132764      0.9937618940459876
17.6                    0.9864728415280347          1.0157181552517807      0.9907370117822586
17.7                    0.9908863292900362          1.014883712315155       0.9885191496864677
17.8                    0.9960325824775413          1.0128141897429452      0.9872976794645928
17.900000000000002      1.001495307856088           1.009675446910576       0.987173253256703
18.                     1.0068397629129555          1.0057250197902154      0.9881503601814915
18.1                    1.0116452587910196          1.0012920503941243      0.9901390015924669
18.2                    1.0155353618229979          0.9967499522506899      0.9929646568600105
18.3                    1.0182045645606568          0.9924839870698109      0.9963849212597585
18.400000000000002      1.0194403500368439          0.9888568165489293      1.0001108257759055
18.5                    1.019139534384297           0.9861756543906386      1.003830839752152
18.6                    1.017317693732087           0.9846646775166265      1.0072357561801413
18.7                    1.0141105119055167          0.9844457608584838      1.010042897046106
18.8                    1.009766138400909           0.9855294456367022      1.0120182419358563
18.900000000000002      1.0046281814749332          0.9878165887271986      1.012995154287657
19.                     0.9991097821387781          0.9911097309270821      1.0128884082184344
19.1                    0.9936602610092421          0.9951321939903133      1.011702294271415
19.200000000000003      0.9887269654989467          0.9995524381317061      1.0095317924074467
19.3                    0.9847159524589316          1.0040112417821379      1.0065562021228305
19.400000000000002      0.9819557461041674          1.0081496069301648      1.0030252237281634
19.5                    0.9806683540666586          1.0116357076783735      0.9992382508518529
19.6                    0.9809508789964637          1.0141895107640582      0.9955184698900478
19.700000000000003      0.9827695382652227          1.0156038420544664      0.9921841302528438
19.8                    0.9859660580485421          1.015760694307839       0.9895198865013646
19.900000000000002      0.9902747288033875          1.0146415716011046      0.9877512670226822
20.                     0.9953473120012634          1.0123307592176163      0.9870250036484932
20.1                    1.000782642528064           1.0090106841771895      0.9873971846721207
20.200000000000003      1.0061580615403232          1.0049490365134988      0.9888301217027756
20.3                    1.0110604402678598          1.000478048258618       0.9911976928480932
20.400000000000002      1.0151151942190315          0.9959672132639483      0.9942979922766473
20.5                    1.018012125197852           0.9917916555977297      0.9978715441202478
20.6                    1.0195271052222799          0.9882991436198977      1.0016231521401096
20.700000000000003      1.01953859814486            0.9857791999291433      1.0052455550147923
20.8                    1.018037933056564           0.9844377001824499      1.0084432805544332
20.900000000000002      1.015132237049432           0.9843797133793555      1.0109552994388915
21.                     1.0110391127215128          0.9856022008245439      1.0125751993927914
21.1                    1.0060725721515067          0.9879968116751904      1.0131676433954175
21.200000000000003      1.0006204290413847          0.9913617253162456      1.0126799067880305
21.3                    0.9951142656151235          0.9954205853792734      1.0111473943241138
21.400000000000002      0.9899941279700892          0.9998461804644799      1.00869229267914
21.5                    0.9856710871397082          1.0042865958067233      1.005514955651048
21.6                    0.9824914951336112          1.0083918984386526      1.001878242546084
21.700000000000003      0.9807069172102435          1.0118398074483648      0.998085781642603
21.8                    0.9804531699408966          1.0143590853954763      0.994455910688164
21.900000000000002      0.9817406636132393          1.0157495157970953      0.9912937182035508
22.                     0.9844565941477359          1.0158973472358237      0.9888640201943877
22.1                    0.9883778759452628          1.01478508261284        0.9873681266911719
22.200000000000003      0.9931924740563556          1.0124945769740223      0.9869268235136367
22.3                    0.9985262259876576          1.0092026608160218      0.9875711710533562
22.400000000000002      1.0039723244280034          1.00516896959107        0.9892416734942162
22.5                    1.0091211354276113          1.000716329260071       0.9917953362614395
22.6                    1.01358864984834            0.9962048669164415      0.9950193272032517
22.700000000000003      1.0170423662825157          0.9920018768090935      0.9986495112174104
22.8                    1.0192236691380387          0.9884502189841683      1.002392030216948
22.900000000000002      1.0199658136720515          0.9858384764539041      1.0059462371366636
23.                     1.019206560699826           0.9843760835654206      1.0090275130608188
23.1                    1.0169944449114483          0.9841760859913087      1.0113886803413497
23.200000000000003      1.0134877253508368          0.9852471681866651      1.0128388216824187
23.3                    1.0089453326147002          0.9874953054655832      1.0132583469791303
23.400000000000002      1.003709630961077           0.9907341707097215      1.0126091838000406
23.5                    0.9981815467565677          0.9947025282459173      1.0109390837081687
23.6                    0.9927895186673568          0.9990864233402416      1.0083792989400349
23.700000000000003      0.987954679425278           1.003543994031824       1.0051353225426334
23.8                    0.9840554987105762          1.0077310293750559      1.001470988652213
23.900000000000002      0.9813955744857114          1.0113257709727406      0.9976869433237047
24.                     0.9801781501721576          1.0140517466270234      0.9940952236863007
24.1                    0.9804901667002317          1.0156975721506034      0.9909922947872852
24.200000000000003      0.9822973353339773          1.0161326854325015      0.9886332480985784
24.3                    0.9854501418028777          1.015317967218583       0.9872098469847099
24.400000000000002      0.9896992673003261          1.0133102527016669      0.986834666499925
24.5                    0.9947179773740962          1.0102599279997768      0.987532776875994
24.6                    1.0001287269877592          1.0064011835295357      0.9892414261429285
24.700000000000003      1.0055314690228867          1.0020350688418742      0.9918172097184318
24.8                    1.0105316904713775          0.9975062230611922      0.9950494751715712
24.900000000000002      1.014766766894563           0.9931749569637863      0.9986783074296167
25.                     1.0179296336152577          0.9893871059278105      1.0024153604959736
25.1                    1.0197889569290362          0.9864445933896228      1.0059659383269415
25.200000000000003      1.020204992078132           0.9845797801179059      1.009050939097216
25.3                    1.0191402382625716          0.9839363224304959      1.0114274524830142
25.400000000000002      1.0166639586784352          0.9845584365408994      1.0129068924838285
25.5                    1.0129497206995297          0.9863893234346172      1.0133695782129313
25.6                    1.008265390002521           0.9892783128302592      1.0127747042929633
25.700000000000003      1.0029555080422716          0.9929953135274976      1.0111647451593215
25.8                    0.9974166810886848          0.9972505958566443      1.0086635737574867
25.900000000000002      0.9920674513466505          1.0017178099494572      1.0054679746736204
26.                     0.9873149909813134          1.0060583481062624      1.0018327869189183
26.1                    0.9835216851869416          1.009945506495135       0.9980505749065088
26.200000000000003      0.9809750441470481          1.0130872217354678      0.9944274117183819
26.3                    0.979864225822384           1.015246355908411       0.9912569492647659
26.400000000000002      0.9802656931602978          1.0162575706694799      0.9887953145032016
26.5                    0.9821392798975659          1.0160398245427138      0.9872393970634017
26.6                    0.9853344832727071          1.0146035338745851      0.9867107288305514
26.700000000000003      0.989605505706512           1.0120515408754982      0.9872464419208503
26.8                    0.9946327321706142          1.0085732909653313      0.9887978689882855
26.900000000000002      1.0000480744065279          1.0044320613013817      0.9912364218222358
27.                     1.0054618492978655          0.9999456896973706      0.9943656458247125
27.1                    1.010489363325389           0.9954619739357178      0.9979379167531657
27.200000000000003      1.0147759046137756          0.9913306485256138      1.0016741279851462
27.3                    1.0180192280578615          0.9878744633615637      1.0052848224479973
27.400000000000002      1.0199887971080168          0.9853622317762392      1.0084914228299642
27.5                    1.0205410533278676          0.9839866519220579      1.0110463943651802
27.6                    1.0196299117470302          0.9838491807507119      1.0127512800637835
27.700000000000003      1.0173116290731594          0.9849533218185872      1.0134715851963236
27.8                    1.0137432502232542          0.9872065686384361      1.0131475075798304
27.900000000000002      1.0091740650891912          0.9904301841254456      1.0117995813752767
28.                     1.003929928881875           0.9943752261673167      1.0095284852451099
28.1                    0.9983909093800083          0.9987428679117358      1.0065085965990794
28.200000000000003      0.9929634776458148          1.0032070818473153      1.0029753549701395
28.3                    0.9880492618358108          1.0074380214478955      0.9992070960280454
28.400000000000002      0.9840130906078213          1.0111247698696533      0.995502664291328
28.5                    0.9811534798003504          1.0139963955421754      0.9921567066305204
28.6                    0.9796786892462268          1.0158403987494304      0.9894349705265797
28.700000000000003      0.9796909037212631          1.0165176662027409      0.9875520671567615
28.8                    0.9811800310106507          1.0159730365404176      0.9866539384253558
28.900000000000002      0.9840272845110929          1.014240599819996       0.9868066959284563
29.                     0.988017452385269           1.0114429799082316      0.9879926795341296
29.1                    0.9928578514986247          1.0077841266032432      0.9901136883153359
29.200000000000003      0.9982015816022476          1.003535588897266       0.9930005590768616
29.3                    1.0036728033350517          0.9990168318693939      0.9964277492451404
29.400000000000002      1.00889218577054            0.9945708398460892      1.000131366268073
29.5                    1.0135011791665838          0.9905369214436474      1.003829120981412
29.6                    1.0171841841761982          0.9872231685191383      1.007240854108233
29.700000000000003      1.0196879217475938          0.9848812796160875      1.0101084759246994
29.8                    1.0208373637342854          0.9836863265090914      1.0122142928814966
29.900000000000002      1.0205475307397833          0.9837234862079446      1.013396754023932
30.                     1.018830392620614           0.9849828615005558      1.0135626670698805
30.1                    1.0157961040044465          0.9873624608817949      1.0126949687841051
30.200000000000003      1.0116479358040802          0.9906784444144021      1.0108552487375868
30.3                    1.0066705606533868          0.9946810692154465      1.0081804648447767
30.400000000000002      1.0012118242316033          0.9990744793604056      1.0048736710460628
30.5                    0.9956587636459291          1.003538540502133       1.001189088112787
30.6                    0.9904093583789626          1.0077511854669035      0.9974124407862001
30.700000000000003      0.9858422125855058          1.011410054613995       0.9938380798311132
30.8                    0.9822869194338435          1.0142524631986034      0.9907449028165412
30.900000000000002      0.979998079749858           1.0160728568361406      0.9883733708220779
31.                     0.9791357048657485          1.0167369424197938      0.9869058979358704
31.1                    0.9797539969475575          1.0161916657927825      0.9864525292735654
31.200000000000003      0.9817993874688151          1.0144702233395713      0.9870431661559167
31.3                    0.9851174776174425          1.0116914073688792      0.9886267719574707
31.400000000000002      0.9894674637485236          1.008052836997404       0.99107717574348
31.5                    0.9945419788906359          1.0038180311490785      0.9942044491326432
31.6                    0.9999901160746048          0.9992978213968993      0.9977704624229233
31.700000000000003      1.0054416349642326          0.9948272295776687      1.0015071310430352
31.8                    1.0105308018871526          0.9907395632147393      1.0051359646802427
31.900000000000002      1.0149187756981324          0.9873399946037483      1.0083877156996055
32.                     1.0183137892338945          0.9848811573824059      1.0110210921518241
32.1                    1.0204885380135151          0.9835432096917736      1.012839602260641
32.2                    1.0212942004017465          0.9834203350938109      1.0137056338567734
32.300000000000004      1.0206704474345547          0.9845148432818928      1.013550885452512
32.4                    1.0186507386618708          0.9867390567836213      1.0123823139477082
32.5                    1.015362214904826           0.9899242469504658      1.0102829011775465
32.6                    1.01101964087246            0.993835209030013       1.0074068024261356
32.7                    1.005913147653841           0.9981887443677093      1.0039688328512175
32.800000000000004      1.0003899807120584          1.0026743288688982      1.0002287512757824
32.9                    0.9948310493960153          1.0069754774816335      0.9964713638673556
33.                     0.9896237407186002          1.0107906174638603      0.9929840138819583
33.1                    0.9851331029913751          1.0138525377236907      0.9900334488373536
33.2                    0.9816739851535166          1.0159456276281715      0.987844261481314
33.300000000000004      0.9794868833504814          1.0169201602997255      0.9865810093558081
33.4                    0.9787199826157709          1.0167028612601514      0.9863357104318018
33.5                    0.9794191707740025          1.0153030003456704      0.9871217482478747
33.6                    0.9815267608840237          1.0128133159413835      0.988874430966439
33.7                    0.9848885211309949          1.0094052705761158      0.9914577017023486
33.800000000000004      0.9892676484945565          1.0053184662974088      0.9946759379463308
33.9                    0.9943637401844231          1.0008445107774102      0.9982894808795071
34.                     0.9998346800909005          0.9963061856977442      1.0020324874514972
34.1                    1.0053195852065822          0.9920333612691133      1.0056318175141055
34.2                    1.010461377902091           0.9883376279027923      1.0088258487714
34.300000000000004      1.0149279835369716          0.9854879612569775      1.0113822671422257
34.4                    1.0184314725864656          0.9836897892865821      1.013113968362205
34.5                    1.0207446244918639          0.9830695238915306      1.0138922357790598
34.6                    1.021714407840791           0.9836659732187415      1.0136563708174369
34.7                    1.0212718102453642          0.9854291799752568      1.0124190009657215
34.800000000000004      1.0194373854336816          0.988226325104435       1.0102664240258807
34.9                    1.016321880379986           0.9918535933740489      1.007353597248899
35.                     1.0121214095871993          0.9960524542938001      1.0038937519549065
35.1                    1.0071068844673372          1.000528698583323       1.0001430876673583
35.2                    1.0016077904634804          1.0049727152803036      0.9963815268648963
35.300000000000004      0.9959909179841527          1.0090797683880444      0.9928910190051357
35.4                    0.9906352515385973          1.0125693064869647      0.9899332789707777
35.5                    0.9859048246550425          1.0152025302092766      0.9877290365165063
35.6                    0.9821218393017208          1.0167975271627594      0.9864407887286356
35.7                    0.9795425902228153          1.0172412887661053      0.98616066831002
35.800000000000004      0.9783386082696324          1.0164979041017623      0.9869044199238449
35.9                    0.9785848963238925          1.014612243696839       0.9886117356244377
36.                     0.9802562456900649          1.0117085519148223      0.9911524932649524
36.1                    0.9832315743465535          1.007983591945649       0.9943379057521767
36.2                    0.9873052660272322          1.0036943411436678      0.9979352976170865
36.300000000000004      0.992203825490722           0.9991407012623651      1.001685170481042
36.4                    0.9976059056201819          0.9946442259484581      1.0053193274464118
36.5                    1.0031638745261633          0.9905244060941774      1.008578999316857
36.6                    1.0085254410578957          0.987074495956567       1.011232069254191
36.7                    1.013354276407635           0.9845391010197527      1.013088584276526
36.800000000000004      1.0173489200799701          0.9830956902789442      1.014013774372786
36.9                    1.0202594688093785          0.9828418022528992      1.0139378086019424
37.                     1.0219016131283865          0.9837890305560801      1.01286155225796
37.1                    1.022167551604702           0.9858640328806049      1.0108576966248144
37.2                    1.0210332415011205          0.9889159898615266      1.0080668443919647
37.300000000000004      1.018561400318173           0.9927293195125327      1.0046884593547047
37.4                    1.0148997060089775          0.9970401288040456      1.000967014533793
37.5                    1.0102737881634298          1.0015548562102365      0.9971741595837599
37.6                    1.0049748745473581          1.0059697424767275      0.9935882138207588
37.7                    0.9993423559896024          1.0099900378372193      0.9904726939484757
37.800000000000004      0.9937420355914557          1.0133481015218526      0.9880558174648935
37.9                    0.988541385471195           1.0158197089621757      0.9865129104013194
38.                     0.9840836618014057          1.017237943137358       0.9859533596571047
38.1                    0.9806631124837761          1.0175040407432028      0.986413217096433
38.2                    0.978503628358435           1.0165945444489626      0.987853882043976
38.300000000000004      0.9777429474197384          1.01456413451004        0.9901666001817235
38.400000000000006      0.9784239109358029          1.0115436202553134      0.9931819569407804
38.5                    0.9804933879212303          1.007732790523567       0.9966832007088344
38.6                    0.9838085208485787          1.003388157875617       1.0004221201564711
38.7                    0.9881491231191316          0.9988060686032841      1.0041362677268009
38.800000000000004      0.9932345492906637          0.9943021495710611      1.0075664787366492
38.900000000000006      0.998743223201854           0.9901885583354328      1.0104737965387602
39.                     1.0043331885889408          0.9867509062087808      1.0126550247776236
39.1                    1.0096624055107222          0.9842269360305445      1.013956176236635
39.2                    1.0144079033471054          0.9827889738746317      1.0142830979463417
39.300000000000004      1.018283204727269           0.9825318024396507      1.0136085674414248
39.400000000000006      1.0210536035699955          0.9834669654840159      1.0119752211752286
39.5                    1.0225489210276555          0.9855237282477429      1.0094938286715016
39.6                    1.0226733193956823          0.9885561562670967      1.0063366828683808
39.7                    1.021411684221815           0.992355192786262       1.002726235185862
39.800000000000004      1.0188320441726284          0.996664306863308       0.9989195378696835
39.900000000000006      1.0150835297578742          1.0011972527294388      0.9951895186301069
40.                     1.0103895040093052          1.0056566499925712      0.991804535935062
40.1                    1.0050357445415923          1.0097523506721169      0.9890079672906006
40.2                    0.9993539163035374          1.0132187988558317      0.9869996899863868
40.300000000000004      0.9937010290111777          1.0158307487032534      0.9859211723548973
40.400000000000006      0.988436079528066           1.0174167727104648      0.9858455012908802
40.5                    0.983895563953226           1.017869990363768       0.9867730885545359
40.6                    0.9803699055836192          1.0171554246746382      0.9886331374057593
40.7                    0.9780829718623129          1.0153134012839717      0.9912903463254954
40.800000000000004      0.9771766598544049          1.012458483690534       0.994555888644249
40.900000000000006      0.9777019977025553          1.0087736153770448      0.998201487740696
41.                     0.9796174170085175          1.0044994243651062      1.0019753899186976
41.1                    0.9827939635271619          0.9999190285212197      1.0056191524407336
41.2                    0.9870264322916741          0.9953391306316745      1.0088843264529037
41.300000000000004      0.9920489028497237          0.9910686577865987      1.011548253667548
41.400000000000006      0.9975529806777239          0.9873966044804415      1.0134282772909047
41.5                    1.0032071833662046          0.9845709935766098      1.0143936953215706
41.6                    1.0086762290647808          0.9827808904013131      1.0143747888928034
41.7                    1.0136393520963467          0.9821431446544062      1.013368282371425
41.800000000000004      1.0178070761328613          0.9826950080630724      1.0114386754839226
41.900000000000006      1.0209360615215959          0.9843930725256284      1.0087150585967084
42.                     1.0228417062118773          0.9871182389759802      1.0053832909353604
42.1                    1.0234081526430006          0.9906858158172701      1.0016737791461325
42.2                    1.0225952862712937          0.9948594680789933      0.9978455111902145
42.300000000000004      1.0204422559207176          0.9993676261706996      0.9941674291538837
42.400000000000006      1.0170670434101052          1.0039210685829945      0.9908985979839173
42.5                    1.0126616889625069          1.008230619285666       0.9882688704009759
42.6                    1.0074829564865897          1.0120241445955651      0.986461793451936
42.7                    1.0018385039066005          1.0150622210237914      0.9856013105936343
42.800000000000004      0.9960689997980986          1.0171519442374581      0.9857433956868951
42.900000000000006      0.9905270716567095          1.0181583699096197      0.9868731800620757
43.                     0.9855544313156223          1.0180130565311358      0.988907513240479
43.1                    0.9814589199981731          1.0167191645701967      0.991702355094519
43.2                    0.9784934505704114          1.0143525983892363      0.995064025865677
43.300000000000004      0.9768388037765259          1.011058788352132       0.9987631759896906
43.400000000000006      0.9765919058504732          1.0070449172018785      1.0025503531197717
43.5                    0.9777605999997181          1.002567697918117       1.0061721696918182
43.6                    0.9802651342220722          0.9979171936950332      1.0093872312604077
43.7                    0.9839457943200904          0.9933975989288867      1.011981112856599
43.800000000000004      0.9885754889245749          0.9893063166077628      1.0137797410764284
43.900000000000006      0.9938757586901247          0.9859129971566541      1.0146605608036727
44.                     0.9995346549430005          0.9834403642889772      1.014560868009928
44.1                    1.005225144814385           0.982048577115385       1.0134827135813553
44.2                    1.0106230313854538          0.9818245394551757      1.0114938637559399
44.300000000000004      1.0154237093861012          0.982777005675062       1.008724465067089
44.400000000000006      1.019357326404325           0.9848376509326029      1.0053593144642723
44.5                    1.0222020528492273          0.9878676139597623      1.0016259698674066
44.6                    1.0237951908052696          0.9916685157572669      0.9977793259852483
44.7                    1.0240418089431809          0.9959966877277485      0.9940836798108846
44.800000000000004      1.0229205238826204          1.0005793122956244      0.9907936590531252
44.900000000000006      1.0204860009173145          1.0051313262973705      0.9881356157503466
45.                     1.0168677525614174          1.009372167479881       0.9862911334418556
45.1                    1.0122648948710993          1.0130416671631974      0.985384122610528
45.2                    1.0069366918259908          1.015914549046306       0.9854725937823412
45.300000000000004      1.0011889805010952          1.0178130673887356      0.9865456616755043
45.400000000000006      0.9953569159835552          1.0186173238653256      0.9885257498279011
45.5                    0.9897848801318363          1.0182727778232403      0.9912754478525208
45.6                    0.9848048150251895          1.0167944516850727      0.994608112548746
45.7                    0.9807145983234569          1.0142673688626582      0.9983011367774502
45.800000000000004      0.9777582848090277          1.0108428719594362      1.0021108153735026
45.900000000000006      0.9761100119778803          1.0067306673563732      1.00578785318384
46.                     0.975863061048008           1.002186727806067       1.0090927120374906
46.1                    0.9770249996054694          0.9974975416562888      1.0118101215084225
46.2                    0.9795191077829649          0.9929615926876223      1.0137621536353458
46.300000000000004      0.9831915607866896          0.9888693361317255      1.0148192871185853
46.400000000000006      0.9878232651480469          0.9854832354084595      1.0149088877753731
46.5                    0.9931449308664402          0.9830195654738629      1.0140205452476592
46.6                    0.9988539283702651          0.981633611220229       1.0122077656946862
46.7                    1.0046316688051589          0.9814095708742447      1.0095856515558375
46.800000000000004      1.0101605526692627          0.9823559507701815      1.0063244139008931
46.900000000000006      1.0151398463531316          0.98440660406902        1.0026388564323983
47.                     1.0193000900898477          0.9874269515325729      0.9987743227038839
47.1                    1.0224157793115702          0.9912244499426859      0.9949899728431439
47.2                    1.0243160990055427          0.9955621179271935      0.991540600906244
47.300000000000004      1.0248934574492246          1.000173896068539       0.9886584565007492
47.400000000000006      1.024109501975133           1.00478075359347        0.9865366329085355
47.5                    1.0219982441355384          1.0091066711522563      0.9853154850268986
47.6                    1.0186659062355905          1.0128938441576298      0.9850732369863795
47.7                    1.0142871478600757          1.0159166073636618      0.9858214722624115
47.800000000000004      1.0090974533950898          1.0179936590175886      0.9875056532599545
47.900000000000006      1.003381665647365           1.0189981741073024      0.9900102990792535
48.                     0.9974589339348505          1.0188653726657         0.9931680541686527
48.1                    0.9916646927057683          1.0175970889528074      0.9967716601667971
48.2                    0.9863306663470988          1.015262905287725       1.0005877974344388
48.300000000000004      0.9817642528465029          1.0119974959536797      1.004371844925688
48.400000000000006      0.9782288989347285          1.0079939863724474      1.007882748709939
48.5                    0.9759271613769397          1.0034933732614042      1.010897327314171
48.6                    0.9749879913378585          0.9987703626707659      1.013223436799256
48.7                    0.9754593683680254          0.9941163398716586      1.014711460970093
48.800000000000004      0.977306803374516           0.9898205463651465      1.0152635984868617
48.900000000000006      0.9804175448880995          0.986150846620534       1.0148404194358562
49.                     0.9846097075137092          0.9833356524662625      1.0134641927443473
49.1                    0.9896451212839206          0.9815485737135995      1.0112185705383159
49.2                    0.9952445372611942          0.9808971443556975      1.008244373187419
49.300000000000004      1.0011039014971126          0.9814165473730014      1.004731453182054
49.400000000000006      1.0069106491575517          0.983068696408313       1.0009069168329465
49.5                    1.0123592720014858          0.9857464400994975      0.9970203249222147
49.6                    1.0171656862944252          0.9892821542595057      0.9933268368879907
49.7                    1.0210801196082209          0.9934596673637655      0.9900695551763717
49.800000000000004      1.0238983274622082          0.9980283570585187      0.9874625082636176
49.900000000000006      1.025470958538672           1.0027183296892646      0.9856757303409792
50.                     1.02571084152237            1.007255779949117       0.9848237240761408
50.1                    1.024597903459164           1.0113778419632231      0.9849582405072066
50.2                    1.0221813813096057          1.0148464215243524      0.9860658319584092
50.300000000000004      1.0185789801459524          1.017460608175093       0.9880701191837111
50.400000000000006      1.0139726804819225          1.0190673037926845      0.9908382610511606
50.5                    1.008601014119634           1.0195696929374114      0.9941908003988855
50.6                    1.0027478172555901          1.0189331524489134      0.9979139150268389
50.7                    0.9967277288896657          1.0171881874285194      1.001773110573945
50.800000000000004      0.9908690185670601          1.0144300157111499      1.0055274990989946
50.900000000000006      0.985494670939363           1.0108145220254303      1.0089439488404148
51.                     0.9809029765009192          1.0065504751357206      1.01181051363006
51.1                    0.9773491112358477          1.0018881448963015      1.013948626630849
51.2                    0.975029260175263           0.9971047583264535      1.0152235715030102
51.300000000000004      0.9740686953697524          0.9924875677947979      1.01555274439016
51.400000000000006      0.9745148454954171          0.9883156278827339      1.0149112220724337
51.5                    0.976335841385505           0.9848416341277173      1.013334185461711
51.6                    0.9794243950693728          0.9822753042742643      1.0109158369549638
51.7                    0.9836063019436961          0.9807697284145361      1.007804608300215
51.800000000000004      0.9886524613012023          0.9804118563611024      1.0041946838567517
51.900000000000006      0.9942931486128134          0.9812178536314556      1.0003141509855045
52.                     1.0002333329634998          0.9831335159124964      0.9964104099549652
52.1                    1.0061680484548265          0.9860393923896185      0.9927337919441261
52.2                    1.0117971085697504          0.9897598368565446      0.9895205960061272
52.300000000000004      1.0168387149898932          0.9940749530748368      0.9869769101215345
52.400000000000006      1.0210417036231885          0.9987343431840491      0.9852645810411107
52.5                    1.0241962714977344          1.0034716677066695      0.9844905188942069
52.6                    1.0261430477649314          1.0080192133084964      0.9847001786645028
52.7                    1.0267803361651267          1.0121218662238094      0.9858756056290953
52.800000000000004      1.026069296448452           1.0155500499088803      0.9879379499648581
52.900000000000006      1.0240367777747186          1.018111279031168       0.9907539375225105
53.                     1.0207754914046772          1.0196600103403008      0.9941454980497092
53.1                    1.0164412296986294          1.020105455755272       0.9979016259223004
53.2                    1.0112469144668847          1.0194169943875317      1.0017915635304393
53.300000000000004      1.0054533962983254          1.0176268083676017      1.0055785036422484
53.400000000000006      0.9993571289643325          1.0148293968214475      1.0090331441651028
53.5                    0.9932751034603265          1.0111777097260264      1.0119465474157334
53.6                    0.9875277272313011          1.00687579669418        1.0141418300520493
53.7                    0.9824206418740048          1.0021680842330023      1.0154842378848665
53.800000000000004      0.9782267353868588          0.9973256680442738      1.0158891594866144
53.900000000000006      0.9751697586245296          0.9926303118482115      1.015327631053205
54.                     0.9734109385426882          0.9883571444162831      1.0138289102793938
54.1                    0.9730397571864621          0.9847572921650615      1.0114797714051946
54.2                    0.9740696465837768          0.9820418190848276      1.0084203103416511
54.300000000000004      0.9764388028653325          0.9803683188630307      1.0048362505900448
54.400000000000006      0.9800157572023788          0.9798312906078613      1.0009479989733248
54.5                    0.9846088741903526          0.9804570453851403      0.9969969945460861
54.6                    0.9899786669809576          0.9822033973572738      0.9932301917338886
54.7                    0.995851752227513           0.9849638850768301      0.989883776133876
54.800000000000004      1.0019353862102767          0.9885758448521782      0.9871673788810306
54.900000000000006      1.0079317553871292          0.992831391662874       0.9852500874328559
55.                     1.0135514582781853          0.9974902782676598      0.9842494193436279
55.1                    1.0185258441421745          1.0022936741910227      0.9842241347902945
55.2                    1.0226180289493503          1.0069780734995415      0.9851713547597098
55.300000000000004      1.0256324817466551          1.011288734837233       0.9870279977951348
55.400000000000006      1.0274230776844886          1.0149922231693382      0.9896761338948113
55.5                    1.0278994725167048          1.0178877293058215      0.9929515506460392
55.6                    1.0270315948685171          1.0198168860807324      0.9966546701279985
55.7                    1.0248520015468585          1.0206717944358688      1.000562939297131
55.800000000000004      1.021455816691948           1.0204009444547322      1.004443901225424
55.900000000000006      1.016997991096233           1.0190126934449704      1.0080682842185402
56.                     1.0116876825301455          1.016575969556505       1.0112225699276376
56.1                    1.0057796769373746          1.0132179227157476      1.0137205882879323
56.2                    0.9995629457897325          1.0091183551631886      1.0154137278951842
56.300000000000004      0.9933466629242078          1.0045009346118505      1.0161993563481146
56.400000000000006      0.987444271415101           0.9996214191597799      1.016027038994268
56.5                    0.9821564700013912          0.9947533902862105      1.0149021526163762
56.6                    0.9777542355596535          0.9901722725367629      1.0128865358723587
56.7                    0.9744631567171539          0.9861386770096741      1.0100959165942276
56.800000000000004      0.9724503670692577          0.9828822913725155      1.006694014236153
56.900000000000006      0.9718151966916267          0.980587601033778       1.0028834310066674
57.                     0.9725843089634363          0.9793826263138863      0.9988937043898347
57.1                    0.9747116069265047          0.9793315905730711      0.9949671727649089
57.2                    0.9780826717367214          0.9804320265031349      0.9913435696946241
57.300000000000004      0.9825230421594093          0.9826163530720297      0.9882444677385539
57.400000000000006      0.9878093452332949          0.9857575055955484      0.9858587940093094
57.5                    0.9936821835600507          0.989677860464788       0.9843306008802699
57.6                    0.9998597588105156          0.994160514914692       0.983750082359956
57.7                    1.0060514071516335          0.9989619650281142      0.9841484983483919
57.800000000000004      1.0119704670926541          1.0038253345430583      0.9854972577133744
57.900000000000006      1.0173461282957685          1.0084934826298446      0.9877109917618578
58.                     1.0219340787183442          1.0127214997512386      0.9906540983228561
58.1                    1.025525861189078           1.016288242715494       0.9941500075847947
58.2                    1.0279568750747397          1.0190066427589286      0.9979923316195274
58.300000000000004      1.0291129331530027          1.0207325459815944      1.0019570902423078
58.400000000000006      1.0289352320624472          1.0213718310745137      1.0058153113177735
58.5                    1.0274235394646134          1.0208855193728776      1.0093454319696822
58.6                    1.0246373607847312          1.0192925713238585      1.0123450366513433
58.7                    1.0206948366165989          1.0166700718282562      1.0146415365932648
58.800000000000004      1.0157691479430329          1.013150559057064       1.0161014214527255
58.900000000000006      1.0100822766343855          1.0089163555310126      1.0166377125189665
59.                     1.0038960873300353          1.0041909186327034      1.0162152402296702
59.1                    0.9975008648747467          0.9992274357472363      1.0148533806828914
59.2                    0.9912016546181863          0.9942951340123105      1.01262593582647
59.300000000000004      0.9853029974005578          0.989664032809504       1.0096579426835872
59.400000000000006      0.9800928999862581          0.9855891035813426      1.0061193528212142
59.5                    0.9758270935839654          0.9822949718116634      1.0022157301254333
59.6                    0.9727147563871474          0.9799623537654641      0.9981763594001051
59.7                    0.9709068613446046          0.9787173308506872      0.9942404170062447
59.800000000000004      0.9704881281577376          0.9786243185843563      0.9906420945539866
59.900000000000006      0.9714732163975053          0.9796832131353547      0.9875957471038602
60.                     0.973807346338903           0.9818307596690501      0.9852822171052948
60.1                    0.9773710616968408          0.9849457665180812      0.9838374326276764
60.2                    0.9819884490872689          0.9888574657070501      0.9833441831821722
60.300000000000004      0.9874378763937462          0.9933561425240602      0.9838276588799532
60.400000000000006      0.9934642362893588          0.998205131747339       0.9852549496576789
60.5                    0.9997917638984744          1.003153374346507       0.9875383109531992
60.6                    1.0061366860084053          1.0079478919343345      0.9905416801216937
60.7                    1.012219187669233           1.0123457104059286      0.9940897223434025
60.800000000000004      1.0177743928937724          1.016124906110475       0.9979786099302065
60.900000000000006      1.0225622125269105          1.019094535816423       1.0019877747960402
61.                     1.026376000493917           1.0211032445396977      1.005891977877462
61.1                    1.0290499847067103          1.0220463367390082      1.0094731633847762
61.2                    1.0304654174227044          1.021871067614368       1.0125316713798003
61.300000000000004      1.0305553425135479          1.0205798845253082      1.0148964487831253
61.400000000000006      1.0293078236616426          1.0182313430807626      1.0164339249671943
61.5                    1.0267674340848483          1.0149384525331122      1.0170552165032158
61.6                    1.0230347868778007          1.0108642797692104      1.016721316954403
61.7                    1.018263893766455           1.0062147643957648      1.0154459335715866
61.800000000000004      1.0126571849030432          1.0012288678594563      1.013295671627871
61.900000000000006      1.0064581076237524          0.9961663894818235      1.0103873512024024
62.                     0.9999413505122564          0.9912940155434986      1.0068823756949759
62.1                    0.993400910060841           0.9868703976464906      1.002978253909743
62.2                    0.9871364237553986          0.9831312469070813      0.9988975978112619
62.300000000000004      0.9814384184283722          0.9802755386599591      0.9948751568547042
62.400000000000006      0.9765733361794483          0.9784539095714765      0.9911436788557344
62.5                    0.9727693600200864          0.977760173662133       0.9879195708820416
62.6                    0.9702041206851147          0.9782265933590085      0.9853894331023166
62.7                    0.9689952863713989          0.979823158194162       0.9836985213971902
62.800000000000004      0.969194805099279           0.9824607158988948      0.9829420452872267
62.900000000000006      0.9707872086918501          0.9859974452372068      0.9831599371743482
63.                     0.9736919591523823          0.9902479184713523      0.9843353768300593
63.1                    0.9777694060339849          0.9949939021213492      0.9863969828917653
63.2                    0.9828296076474345          0.999996077638622       0.9892242573968246
63.300000000000004      0.9886431016892878          1.0050059890835144      0.9926556422538833
63.400000000000006      0.9949527019884895          1.0097776904120386      0.9964984412371363
63.5                    1.0014855178797104          1.0140787224813281      1.0005398681469564
63.6                    1.007964587495006           1.0177001672198334      1.0045585668393984
63.7                    1.0141197281708447          1.020465590997878       1.0083360671998247
63.800000000000004      1.0196973902113957          1.0222387054003137      1.0116677527305313
63.900000000000006      1.0244694281387672          1.0229295565773302      1.0143729947396287
64.                     1.0282407695826146          1.0224990238650447      1.0163041473705565
64.10000000000001       1.0308559739651542          1.0209613837139044      1.017354104230277
64.2                    1.0322046469202621          1.0183846920858726      1.0174621078974089
64.3                    1.032225629939694           1.0148887689228194      1.016617498131688
64.4                    1.0309098344487586          1.010640639210679       1.0148611016073097
64.5                    1.0283015483649098          1.0058473996101138      1.0122840193646379
64.60000000000001       1.0244980205918666          1.0007466362540494      1.009023665935734
64.7                    1.0196471314346303          0.9955947112068334      1.0052570578833109
64.8                    1.0139429894415606          0.9906534477774699      1.001191534176919
64.9                    1.0076193616327451          0.9861759545889016      0.9970533038720903
65.                     1.0009409475162954          0.9823925019849173      0.9930744372595524
65.10000000000001       0.9941926487060483          0.979497463541425       0.989479116267879
65.2                    0.9876671616960135          0.9776383247921561      0.9864701039784372
65.3                    0.9816514197271465          0.9769076204970469      0.9842164472064593
65.4                    0.9764126079240856          0.9773383968545255      0.9828433647768146
65.5                    0.9721846396427422          0.9789034429295131      0.9824250909565189
65.60000000000001       0.9691560697042727          0.9815181580312817      0.982981157989898
65.7                    0.9674603933689044          0.9850465889452108      0.9844762586519372
65.8                    0.9671695171930234          0.9893099402628759      0.9868234894622255
65.9                    0.9682908980100626          0.9940967607793345      0.9898904967042303
66.                     0.9707684724057877          0.9991740325543559      0.993507871320256
66.10000000000001       0.9744871105860303          1.004298502472153       0.9974790769089168
66.2                    0.9792800011068852          1.009227751558138       1.001591230473444
66.3                    0.9849381650183767          1.013730649963998       1.0056261520289482
66.4                    0.9912212340166368          1.017596963858003       1.0093712151719472
66.5                    0.9978686941690945          1.0206459503642997      1.012629632056335
66.60000000000001       1.0046109538356425          1.0227337997910766      1.0152298734106953
66.7                    1.0111797896493946          1.0237597729205419      1.0170339537284536
66.8                    1.0173179109130257          1.0236708522802993      1.0179443126604875
66.9                    1.0227875286341064          1.0224646975663543      1.0179090122712093
67.                     1.0273779066133881          1.0201906816962136      1.0169249644299274
67.10000000000001       1.0309119095430352          1.0169487965997597      1.0150389194170966
67.2                    1.033251557714901           1.0128862643286705      1.0123459977552103
67.3                    1.034302564683104           1.0081917735200572      1.0089856390124625
67.4                    1.0340177881701773          1.00308738449141        1.0051349749984735
67.5                    1.0323994784609036          0.9978183050210235      1.0009998055979459
67.60000000000001       1.0295001721685955          0.9926409242776807      0.9968035521136044
67.7                    1.0254220593940888          0.9878096878776402      0.9927747666995332
67.8                    1.0203146537252037          0.9835635773610321      0.9891339611668059
67.9                    1.0143706210202397          0.9801130897642072      0.9860806526795877
68.                     1.007819677928567           0.9776286625599718      0.9837815759072843
68.10000000000001       1.000920557730749           0.9762314283772086      0.9823609571833074
68.2                    0.9939511610585945          0.97598700318119        0.9818935792971871
68.3                    0.9871971605156676          0.9769027280678166      0.9824011024185315
68.4                    0.980939502637601           0.978928442558361       0.9838517875001351
68.5                    0.9754414299164439          0.9819605276910752      0.9861634484489166
68.60000000000001       0.9709358010953094          0.9858486818042266      0.9892091934986933
68.7                    0.9676135833190038          0.9904047241101183      0.9928253438940908
68.8                    0.9656143891086597          0.9954126747915586      0.9968208525410872
68.9                    0.9650198110974081          1.0006394190847467      1.0009875732550246
69.                     0.9658500690863046          1.005845389501087       1.005110820381321
69.10000000000001       0.9680641588269318          1.0107948511203833      1.008979770324813
69.2                    0.9715633374275792          1.0152655120237024      1.0123973578321006
69.3                    0.9761974642418149          1.0190572805297182      1.0151893904819487
69.4                    0.9817734962479171          1.0220000446317323      1.017212639172247
69.5                    0.9880653439501528          1.0239603613996981      1.0183616670057596
69.60000000000001       0.9948243250437698          1.0248469275913359      1.018574147871139
69.7                    1.0017895780777912          1.0246146729233438      1.0178344157632313
69.8                    1.0086979724593064          1.0232672894967938      1.0161749918653635
69.9                    1.0152932301616684          1.0208579973095222      1.0136758705569118
70.                     1.0213341252251678          1.0174883559464645      1.0104614153042113
70.10000000000001       1.026601731709752           1.0133049726742895      1.0066948236014017
70.2                    1.0309057455791206          1.0084940308704298      1.0025702645565382
70.3                    1.034089917635174           1.0032736709822907      0.9983029656826824
70.4                    1.036036614983667           0.9978843967701683      0.9941177129468816
70.5                    1.0366704908009294          0.9925778454242479      0.9902364092796127
70.60000000000001       1.0359611982796375          0.9876044376132166      0.9868654846158061
70.7                    1.033925043926576           0.9832005910317645      0.9841840353943867
70.8                    1.030625444573796           0.9795763098012136      0.9823335670181804
70.9                    1.0261720361381543          0.9769040203761034      0.9814101045315714
71.                     1.0207182836562736          0.975309485558761       0.9814592294686215
71.10000000000001       1.0144574643535693          0.9748654797862842      0.9824743216747985
71.2                    1.0076169415277396          0.9755886619924214      0.9843979795065115
71.3                    1.0004507199449473          0.9774397729377362      0.9871263128957385
71.4                    0.9932303754748332          0.9803269657725228      0.9905155964701752
71.5                    0.9862345822029048          0.9841118089946718      0.9943906593319133
71.60000000000001       0.9797376130586662          0.9886173238984561      0.9985543740218372
71.7                    0.9739973506144138          0.9936373528771889      1.0027976675987935
71.8                    0.9692434891579863          0.9989465914383512      1.006909578566661
71.9                    0.9656667058889777          1.004310725170564       1.010686990053059
72.                     0.9634095954348364          1.0094962536125565      1.0139437562558036
72.10000000000001       0.962560074134533           1.014279719366926       1.0165189927971472
72.2                    0.9631477648889203          1.0184561672987864      1.0182843220438553
72.3                    0.9651435925109524          1.0218467236111575      1.0191498608128329
72.4                    0.9684625004791045          1.0243052087471876      1.019068724253805
72.5                    0.9729689024237229          1.0257236906387874      1.0180398110377298
72.60000000000001       0.9784842602176146          1.026036859072325       1.0161086443146354
72.7                    0.9847960688719115          1.0252250716294529      1.0133660798572146
72.8                    0.9916675313391166          1.0233158987971336      1.009944763046111
72.9                    0.998847302259065           1.0203839897563831      1.0060133214716378
73.                     1.0060788312832125          1.0165490976856129      1.0017684172101984
73.10000000000001       1.0131090036206118          1.0119721485011193      0.9974249446548312
73.2                    1.0196959250998625          1.0068493122054207      0.9932048327394702
73.3                    1.025615811297943           1.0014041417258723      0.9893250748335775
73.4                    1.0306690081020606          0.9958779776063253      0.985985740442458
73.5                    1.0346851974445601          0.9905189708812423      0.9833587929182565
73.60000000000001       1.0375278358294149          0.985570237272337       0.9815785232439178
73.7                    1.0390978458034246          0.9812578025704337      0.9807342995732572
73.8                    1.0393365424248513          0.9777791047128273      0.9808661316550972
73.9                    1.0382277368711308          0.9752928540968026      0.9819632851119162
74.                     1.03579892410514            0.9739109976504475      0.9839658956274595
74.10000000000001       1.0321214354044757          0.9736933767042867      0.9867692759692513
74.2                    1.027309422512607           0.9746454279401442      0.9902304202583115
74.3                    1.021517540471797           0.9767189867268885      0.9941761120604652
74.4                    1.0149372131322016          0.9798159633678178      0.9984120346209975
74.5                    1.0077914016285812          0.9837944261444947      1.0027323420566523
74.60000000000001       1.0003278548688526          0.988476477499585       1.0069292479595702
74.7                    0.9928109049581042          0.9936572646274462      1.0108022907537069
74.8                    0.9855119800986462          0.9991145118234099      1.01416701921783
74.9                    0.97869913904706            1.0046180700193315      1.0168628945831852
75.                     0.9726260739333983          1.00993911294201        1.0187602268189007
75.10000000000001       0.9675211629685222          1.0148587367748336      1.0197659600413935
75.2                    0.9635772546094541          1.0191758188824536      1.0198281079667637
75.3                    0.9609429006023485          1.0227140512758082      1.0189386285377167
75.4                    0.9597157028583346          1.0253280870431378      1.017134529345315
75.5                    0.959938289334621           1.026908731212743       1.0144970213891706
75.60000000000001       0.9615972002835009          1.027387083139773       1.0111485938667835
75.7                    0.9646246844729803          1.0267375075925296      1.007247969404976
75.8                    0.9689031261164621          1.024979286797986       1.0029830162243918
75.9                    0.9742715985537638          1.0221767940258644      0.9985618358909153
76.                     0.9805339069611102          1.0184380367904389      0.9942024023994973
76.10000000000001       0.9874674523082555          1.0139114484982918      0.9901212845742041
76.2                    0.994832310579995           1.0087808639719156      0.9865221179155298
76.3                    1.0023800456992447          1.0032586978981575      0.98358457942621
76.4                    1.0098619259656367          0.9975774550166808      0.9814546360544203
76.5                    1.0170363601360801          0.9919798325871944      0.9802367683377162
76.60000000000001       1.0236754883378485          0.9867078201434686      0.9799887141871686
76.7                    1.0295709441498124          0.9819913431452992      0.980719050616776
76.80000000000001       1.0345388466015533          0.9780371138711177      0.9823876678907167
76.9                    1.0384240902865567          0.975018418927324       0.9849089350093821
77.                     1.0411039871946437          0.9730665640557886      0.9881571496818631
77.10000000000001       1.0424912846854697          0.9722645990384409      0.9919737384643323
77.2                    1.0425365485436557          0.9726437609275137      0.9961756317773496
77.30000000000001       1.0412298646886087          0.9741828254865897      1.0005642720372223
77.4                    1.0386017823262859          0.976810284782682       1.0049347952564145
77.5                    1.0347233980047166          0.9804090208998045      1.009085026727719
77.60000000000001       1.029705466039931           0.9848229634573075      1.0128240234423964
77.7                    1.0236964176152672          0.9898651263788175      1.0159799628339325
77.80000000000001       1.0168791802379629          0.9953264189442621      1.018407213395956
77.9                    1.0094667134727198          1.0009846992255735      1.0199924311427082
78.                     1.001696218902328           1.0066136542588338      1.0206595162724763
78.10000000000001       0.9938220451520485          1.0119912184647333      1.0203732488365918
78.2                    0.9861073945429748          1.0169073537299747      1.0191414125635492
78.30000000000001       0.978815045541376           1.0211710953899016      1.017015222131036
78.4                    0.9721974284491501          1.0246168130391675      1.0140878982716737
78.5                    0.9664865174434545          1.0271096470588665      1.0104912913917075
78.60000000000001       0.9618841094167984          1.028550069567552       1.0063905392432466
78.7                    0.9585531234533167          1.0288774927625344      1.0019768559216025
78.80000000000001       0.9566105494448628          1.0280728185706764      0.9974586827320113
78.9                    0.956122584601269           1.0261597998051668      0.9930515764595655
79.                     0.9571023236158372          1.0232050712142766      0.9889673522820509
79.10000000000001       0.9595101337664781          1.0193167136431371      0.9854031170871714
79.2                    0.963256589437395           1.0146412393365196      0.9825309016167093
79.30000000000001       0.9682076080281176          1.0093589335035669      0.9804886055900828
79.4                    0.974191261679228           1.0036775579882544      0.9793728954188664
79.5                    0.9810056602244799          0.9978245171107047      0.9792345397351574
79.60000000000001       0.988427311788081           0.9920377007093039      0.9800764511857023
79.7                    0.996219450687595           0.9865553481877424      0.981854456535883
79.80000000000001       1.0041399487487115          0.9816054074003332      0.9844805818059518
79.9                    1.0119485650309965          0.9773949749345268      0.987828452902035
80.                     1.01941341523818            0.9741004769270403      0.9917403000103892
80.10000000000001       1.0263166400924624          0.9718592592521587      0.9960350221452293
80.2                    1.032459315622535           0.9707631868158595      1.0005168047029802
80.30000000000001       1.0376656790682255          0.9708547016021079      1.0049838634273964
80.4                    1.041786747926942           0.9721255739019452      1.0092369847690892
80.5                    1.0447033944067232          0.9745183335438383      1.0130876210570017
80.60000000000001       1.0463289109678882          0.9779301301973056      1.0163653636737655
80.7                    1.0466110712758263          0.9822185843521622      1.0189246529528109
80.80000000000001       1.04553365964641            0.9872090808068138      1.0206505926411378
80.9                    1.0431174142331328          0.9927029323267741      1.0214637278803576
81.                     1.039420306783617           0.9984858911141329      1.0213236295461259
81.10000000000001       1.0345370659656001          1.0043365850547699      1.0202311151815673
81.2                    1.0285978428954432          1.0100345749346618      1.0182289367597988
81.30000000000001       1.021765917639276           1.0153678417778729      1.0154007848797302
81.4                    1.0142343556995936          1.020139602276369       1.0118685020502878
81.5                    1.0062215462148227          1.0241744067718592      1.0077874663798334
81.60000000000001       0.997965591782616           1.0273234986488236      1.0033402007295682
81.7                    0.989717576499733           1.0294694122576133      0.9987283777888672
81.80000000000001       0.9817338158564197          1.0305297673754237      0.9941635214751631
81.9                    0.9742672884818978          1.0304601909661362      0.9898568379224804
82.                     0.96755855945522            1.0292562698303875      0.9860087287098542
82.10000000000001       0.9618266155926545          1.0269544171749059      0.9827986248811565
82.2                    0.9572601259692848          1.023631526988293       0.9803758122241314
82.30000000000001       0.9540096931414457          1.0194032958360482      0.9788518802895598
82.4                    0.9521816506600772          1.0144211148072355      0.9782953141748669
82.5                    0.9518338775888476          1.0088674767985006      0.9787285683403526
82.60000000000001       0.9529739430275748          1.0029499074229664      0.9801277401161608
82.7                    0.9555596831658643          0.9968935117376257      0.9824247323243105
82.80000000000001       0.9595020849799445          0.9909323315976056      0.9855115968770782
82.9                    0.9646701450843675          0.9852998239484585      0.9892466137384588
83.                     0.9708972246864811          0.9802188878794806      0.9934615963486826
83.10000000000001       0.9779883522750163          0.9758919714050152      0.9979699220598087
83.2                    0.9857279357995331          0.9724918572723189      1.0025748465886075
83.30000000000001       0.9938874202687277          0.9701537399166866      1.0070777498922596
83.4                    1.0022325398097323          0.968969147914747       1.0112860523903726
83.5                    1.0105299385576954          0.9689821347528915      1.0150206162835922
83.60000000000001       1.0185530502847242          0.9701879682466471      1.0181224967836522
83.7                    1.0260872183836574          0.9725343237780627      1.02045893086581
83.80000000000001       1.0329340998502394          0.975924766303288       1.0219284516778466
83.9                    1.0389154299174963          0.9802241279529859      1.0224650037088974
84.                     1.0438762327013942          0.9852652785346057      1.0220409170990388
84.10000000000001       1.0476875541010664          0.9908567548585273      1.0206685882214213
84.2                    1.0502487728223733          0.9967907534596442      1.0184007153297188
84.30000000000001       1.0514895193980283          1.002851078997489       1.0153289580016516
84.4                    1.0513712057529643          1.0088207510594365      1.011580930662026
84.5                    1.049888142129758           1.0144890808296378      1.0073155050476221
84.60000000000001       1.0470681957970576          1.019658118446179       1.0027164834571856
84.7                    1.0429729278301283          1.0241484327025003      0.9979848108756588
84.80000000000001       1.0376971308209606          1.0278042156742238      0.9933296131169201
84.9                    1.031367682009014           1.0304977100492962      0.9889584694107036
85.                     1.024141623649259           1.0321329436093891      0.9850674364051577
85.10000000000001       1.0162033866607945          1.0326487314981787      0.9818314180935976
85.2                    1.0077610866897107          1.0320208800437989      0.9793955039853878
85.30000000000001       0.9990418463806734          1.0302635020372757      0.9778678613919145
85.4                    0.9902861369706084          1.027429337049475       0.9773146618966431
85.5                    0.9817411889573843          1.0236089648530375      0.977757355237457
85.60000000000001       0.9736535964784443          1.0189288076889993      0.9791723982091814
85.7                    0.9662613306620372          1.0135478399022881      0.9814933339724901
85.80000000000001       0.9597854760340934          1.0076529630354134      0.9846149326026082
85.9                    0.9544220976483284          1.001453062099963       0.9883989741837592
86.                     0.9503347165209127          0.9951718347436926      0.9926811948457411
86.10000000000001       0.9476478970042046          0.9890395776279015      0.997278921455572
86.2                    0.9464424154259382          0.9832842183249377      1.0019989765714328
86.30000000000001       0.9467523780850321          0.9781219865810757      1.006645518951318
86.4                    0.9485644965228409          0.9737482110279975      1.0110275733307668
86.5                    0.9518195319014516          0.9703287878989226      1.0149660783545325
86.60000000000001       0.9564157216054021          0.9679928783982734      1.0183003332454343
86.7                    0.962213834603814           0.9668273376089527      1.020893749621433
86.80000000000001       0.9690433943310989          0.9668732574294507      1.02263881855443
86.9                    0.9767095708160448          0.9681248305553181      1.0234611919107552
87.                     0.9850002733241447          0.9705305372898848      1.023322759980836
87.10000000000001       0.9936930541628114          0.9739964557562266      1.0222235927756629
87.2                    1.0025615407841837          0.978391332367674       1.0202026071372914
87.30000000000001       1.0113812246589253          0.9835529474321         1.0173368312295592
87.4                    1.0199345344714745          0.9892952797354084      1.0137391655728643
87.5                    1.0280151978889118          0.995416007351799       1.0095545875307204
87.60000000000001       1.0354319470252942          1.0017039614980354      1.0049548144703762
87.7                    1.0420116492599585          1.0079462525179386      1.0001315282994696
87.80000000000001       1.04760195166536            1.0139348898201668      0.9952883668436973
87.9                    1.0520735194585988          1.019472804253634       0.9906319983653493
88.                     1.055321931950849           1.024379242891354       0.9863627032437088
88.10000000000001       1.057269277917604           1.0284945403650796      0.9826649764382339
88.2                    1.0578654695044516          1.0316842807407942      0.9796987185920977
88.30000000000001       1.0570892719593663          1.0338428553732466      0.9775915863376411
88.4                    1.0549490269457786          1.0348964021413276      0.976433013029465
88.5                    1.0514830305331309          1.0348050864938978      0.9762702894826779
88.60000000000001       1.0467595133391199          1.0335646602758157      0.977106922894735
88.7                    1.0408761596825513          1.0312072144791913      0.9789032953612589
88.80000000000001       1.0339590950475341          1.0278010298258808      0.9815794523649958
88.9                    1.0261612670264129          1.023449426540826       0.9850196963640617
89.                     1.0176601451133023          1.0182885235016632      0.9890785623304647
89.10000000000001       1.0086546708707875          1.0124838386994692      0.9935877182723432
89.2                    0.9993614044315375          1.0062256991673753      0.998363357739534
89.30000000000001       0.9900098389138735          0.9997234805522015      1.003213715937965
89.4                    0.9808368940324498          0.99319876477749        1.0079464247650847
89.5                    0.9720806559854621          0.9868775873440355      1.01237550464638
89.60000000000001       0.9639735023746195          0.9809820391244276      1.0163278578691024
89.7                    0.9567348345364214          0.9757215821693         1.0196491717431915
89.80000000000001       0.9505637264258002          0.9712845216797042      1.0222091596658451
89.9                    0.9456318752854443          0.9678301302785122      1.0239060682713566
90.                     0.9420772875660357          0.9654819293041376      1.0246703663156462
90.10000000000001       0.9399991370357083          0.964322582928995       1.0244675135891046
90.2                    0.9394541792566146          0.9643907519067632      1.0232996932248937
90.30000000000001       0.9404549965848574          0.9656800948573694      1.0212063842327708
90.4                    0.9429701926711594          0.9681404187008935      1.0182636573936918
90.5                    0.94692647901077            0.971680796300757       1.0145820998427908
90.60000000000001       0.9522124285315747          0.9761743187146811      1.0103033135689337
90.7                    0.9586835408052525          0.9814640538931654      1.0055949913086553
90.80000000000001       0.9661681891981065          0.9873697522555095      1.0006446491383811
90.9                    0.9744740076733279          0.9936948673385433      0.9956521857002845
91.                     0.9833943164828196          1.0002335309508916      0.9908215378541269
91.10000000000001       0.9927142651347721          1.0067772162034194      0.98635180251246
91.2                    1.0022164679893986          1.013120918281058       0.982428281713024
91.30000000000001       1.0116860046389966          1.0190687664300224      0.9792139672166984
91.4                    1.0209147408750334          1.0244390423702023      0.9768419966899589
91.5                    1.0297049894891874          1.029068617415141       0.9754095743610048
91.60000000000001       1.037872571621203           1.0328168349346707      0.974973751691188
91.7                    1.045249360765715           1.0355688611884128      0.9755493161205822
91.80000000000001       1.0516853968249338          1.0372385118687033      0.9771088577657893
91.9                    1.0570506513185016          1.0377705396548051      0.979584902341087
92.                     1.0612365113323545          1.037142344565126       0.9828738421118518
92.10000000000001       1.0641570325382639          1.0353650476418819      0.9868412879539341
92.2                    1.0657499932551875          1.0324838521750743      0.9913284157279718
92.30000000000001       1.0659777637793553          1.028577607116628       0.9961588871640842
92.4                    1.0648279890684453          1.0237574859211078      1.0011459763493058
92.5                    1.062314068742985           1.0181647020171223      1.0060996087440623
92.60000000000001       1.0584754062966018          1.011967200810894       1.0108331009489238
92.7                    1.053377389192242           1.00535529905571        1.0151694605919563
92.80000000000001       1.0471110529084844          0.998536287027351       1.0189471572419138
92.9                    1.0397923748176725          0.9917280679877319      1.0220253040977707
93.                     1.0315611381012142          0.985151982059141       1.0242881984199537
93.10000000000001       1.0225793022092184          0.9790250442553393      1.0256491616008583
93.2                    1.0130288156664238          0.9735519116287304      1.0260536041894104
93.30000000000001       1.0031088109730213          0.9689169707827593      1.0254812238406794
93.4                    0.993032132238489           0.9652769896850122      1.0239472309224438
93.5                    0.9830211667653178          0.9627547915758834      1.0215024919844051
93.60000000000001       0.9733029847899733          0.9614343720768075      1.0182324888400875
93.7                    0.964103838892389           0.9613577895867774      1.0142550129156176
93.80000000000001       0.955643136150058           0.9625240210291708      1.009716552182142
93.9                    0.9481270686730989          0.9648898085138672      1.0047873819169943
94.                     0.9417421642504277          0.968372353728977       0.9996554400684428
94.10000000000001       0.9366490866882111          0.9728535733086229      0.9945191506859798
94.2                    0.9329770602677478          0.9781855315973973      0.9895794497121511
94.30000000000001       0.9308192998893059          0.9841966276628007      0.9850313581480655
94.4                    0.9302297875378295          0.9906981290718491      0.9810555265626204
94.5                    0.9312216449613743          0.9974907035488157      0.9778102280960078
94.60000000000001       0.9337672211960117          1.0043706832595645      0.9754242904726779
94.7                    0.9377998613451031          1.0111358867297588      0.9739914206380005
94.80000000000001       0.943217175209534           1.0175909053318442      0.9735662854925679
94.9                    0.9498855055942076          1.0235518253385105      0.974162576075017
95.                     0.95764522383717            1.0288503987871715      0.9757531180514354
95.10000000000001       0.9663164607378394          1.0333376973888153      0.9782719232991125
95.2                    0.9757049097978654          1.0368872869182817      0.9816179318561982
95.30000000000001       0.9856074035541258          1.0393979497863535      0.9856600914454328
95.4                    0.995817046242541           1.0407959658313517      0.9902433738499807
95.5                    1.0061277714018526          1.0410369402198065      0.9951953323935198
95.60000000000001       1.016338269408517           1.040107146218634       1.0003328513512606
95.7                    1.0262552903433924          1.038024332033081       1.005468809217218
95.80000000000001       1.03569636959622            1.034837926607228       1.0104184554725926
95.9                    1.0444920481575224          1.0306285704112181      1.015005370121433
96.                     1.0524876695480518          1.0255068946866888      1.019066927456498
96.10000000000001       1.0595448344871887          1.0196114773067786      1.0224592167111444
96.2                    1.0655425863255104          1.0131059164788958      1.025061383629071
96.30000000000001       1.0703783880529252          1.006174986411949       1.0267793528905826
96.4                    1.0739689377044161          0.9990198733433979      1.0275488776114112
96.5                    1.0762508548588605          0.9918525372148728      1.027337844795263
96.60000000000001       1.0771812576800757          0.9848893039317644      1.0261477500237064
96.7                    1.0767382380968642          0.9783438635888837      1.0240142450992995
96.80000000000001       1.0749212324168296          0.9724199262168188      1.0210066620300196
96.9                    1.0717512758191001          0.9673038597236091      1.0172264279394205
97.                     1.0672711215227806          0.9631576926263468      1.012804309785696
97.10000000000001       1.0615451986589444          0.9601128930781869      1.0078964661528633
97.2                    1.0546593766595067          0.9582653232729921      1.0026793361147204
97.30000000000001       1.0467204980717006          0.9576717076237546      0.9973434614506582
97.4                    1.0378556360226832          0.9583478460983388      0.9920864157387173
97.5                    1.0282110272605842          0.9602686629597912      0.987105096976459
97.60000000000001       1.0179506273112695          0.9633700266858071      0.9825877212014458
97.7                    1.007254231801733           0.9675521337214322      0.978705921925939
97.80000000000001       0.996315108939816           0.9726841392982855      0.9756074010640792
97.9                    0.9853370945717499          0.9786096572967631      0.9734095790426815
98.                     0.9745311156356086          0.9851527416754146      0.9721946466192588
98.10000000000001       0.9641111327048408          0.9921239976268873      0.9720063277034044
98.2                    0.9542895295986166          0.9993265374981066      0.9728485298394096
98.30000000000001       0.9452720281725996          1.0065615780877353      0.974685904640172
98.4                    0.9372522672886021          1.0136335570544437      0.9774461876443457
98.5                    0.9304062510725079          1.0203547156679156      0.9810240591488844
98.60000000000001       0.924886933651496           1.02654914678987        0.9852861821717959
98.7                    0.9208192534704526          1.032056339069341       0.9900770387254724
98.80000000000001       0.9182959471903256          1.036734262476324       0.9952251982434231
98.9                    0.9173744509252716          1.0404620400217417      1.0005497009490023
99.                     0.9180751313930039          1.0431422400779933      1.0058663082764305
99.10000000000001       0.9203809865467409          1.0447028072503501      1.0109934460710397
99.2                    0.9242388285650526          1.045098630743727       1.0157577313077735
99.30000000000001       0.9295618320372363          1.0443127302844628      1.0199990215039236
99.4                    0.9362332182557583          1.0423570227412935      1.023574954960502
99.5                    0.9441107697776391          1.0392726188303747      1.0263649606639613
99.60000000000001       0.9530318365185024          1.0351295894271624      1.0282737130153996
99.7                    0.962818504726723           1.0300261355827207      1.0292339936685582
99.80000000000001       0.9732826445377791          1.0240870959330002      1.0292089059072396
99.9                    0.9842306173598816          1.0174617306043259      1.0281933708395241
100.                    0.9954674974632637          1.0103207331201751      1.0262148229734551
100.10000000000001      1.0068007315482679          1.0028524426909518      1.0233330182804115
100.2                   1.0180432182914074          0.9952582602183807      1.019638872687845
100.30000000000001      1.0290158333921262          0.9877473136053764      1.0152522645577395
100.4                   1.0395494541545576          0.9805304716612186      1.0103187621913294
100.5                   1.0494865529134714          0.9738138691413604      1.0050052774367713
100.60000000000001      1.0586824334596423          0.9677921734742451      0.9994946990983539
100.7                   1.0670061820552041          0.9626418883671118      0.9939796239263251
100.80000000000001      1.074341397388541           0.9585150396933491      0.9886553755143919
100.9                   1.0805867540908336          0.9555336125158289      0.9837125769009677
101.                    1.0856564438435727          0.9537850940521776      0.9793296126070752
101.10000000000001      1.0894805277098993          0.9533194201483746      0.9756653693072933
101.2                   1.0920052237684672          0.954147524671173       0.9728526693870366
101.30000000000001      1.0931931457181858          0.956241563468571       0.9709927979767079
101.4                   1.093023500931447           0.9595367458583417      0.970151466182126
101.5                   1.0914922503777287          0.9639345788389503      0.9703564532718245
101.60000000000001      1.088612227737149           0.9693072319673872      0.9715970394193824
101.7                   1.0844132106317326          0.9755026766825233      0.9738251964913097
101.80000000000001      1.0789419329512644          0.9823502458725085      0.9769583691002333
101.9                   1.0722620234626432          0.9896662917800624      0.9808835717680086
102.                    1.064453852006486           0.9972596807816487      0.9854624640546441
102.10000000000001      1.055614260380705           1.0049369376788229      0.9905370480607245
102.2                   1.045856150345302           1.0125069265300337      0.9959356566601867
102.30000000000001      1.0353078960325457          1.0197850197674876      1.0014789542678153
102.4                   1.0241125425679827          1.0265967566785068      1.0069857400580975
102.5                   1.0124267473219175          1.032781024473938       1.0122784122681738
102.60000000000001      1.000419415671883           1.038192811244063       1.0171880108735065
102.7                   0.9882699806295886          1.0427055829745324      1.0215587983847776
102.80000000000001      0.9761662767987995          1.04621333002822        1.0252523630024248
102.9                   0.9643019658874628          1.048632315614059       1.0281512364828647
103.                    0.9528734856332322          1.049902542783387       1.0301620145022288
103.10000000000001      0.9420765185483017          1.0499889397582605      1.0312179546072027
103.2                   0.9321020125837239          1.0488822475445994      1.0312810105429222
103.30000000000001      0.923131832276155           1.0465995798464285      1.0303432457771315
103.4                   0.9153341733330452          1.0431846138647622      1.0284275565256469
103.5                   0.9088589300941651          1.038707361947237       1.0255876278552036
103.60000000000001      0.9038332550939654          1.0332634684884927      1.0219070471988478
103.7                   0.9003575824412655          1.02697297429445        1.0174975091488283
103.80000000000001      0.8985023916895354          1.0199784924022923      1.012496064733032
103.9                   0.8983059594152157          1.0124427460310805      1.0070613983741543
104.                    0.8997732808830816          1.004545432254694       1.001369156880698
104.10000000000001      0.9028762507696795          0.9964793957278174      0.9956064069050727
104.2                   0.9075550833438858          0.9884461269139151      0.9899653587983657
104.30000000000001      0.9137208462559896          0.9806506397511279      0.9846365621612742
104.4                   0.9212588950950663          0.9732958342272487      0.9798018455497445
104.5                   0.9300329404511104          0.9665765074730994      0.9756273310470048
104.60000000000001      0.9398894604036246          0.9606732374650115      0.9722568932193955
104.7                   0.9506621866796148          0.9557464180398063      0.9698064407682732
104.80000000000001      0.9621764339927874          0.9519307622421092      0.9683593700409897
104.9                   0.9742530983915277          0.9493306022429834      0.967963470034415
105.                    0.9867122109778136          0.9480162897877152      0.9686294537028352
105.10000000000001      0.99937598961828            0.9480219383156818      0.9703311630470323
105.2                   1.012071377792278           0.9493446510174661      0.9730073639136518
105.30000000000001      1.0246320942133014          0.9519452603318289      0.9765649303943937
105.4                   1.0369002393654436          0.9557504814368948      0.9808831345814327
105.5                   1.0487275172465087          0.9606562742751427      0.9858187145251623
105.60000000000001      1.0599761346434586          0.9665321314062353      0.9912113921942146
105.7                   1.0705194386343888          0.9732259714265781      0.9968895469713218
105.80000000000001      1.0802423477799825          0.9805693203966489      1.0026758066888442
105.9                   1.089041625389014           0.9883824999112805      1.0083923839123918
106.                    1.0968260354834258          0.9964795987792653      1.0138660481821897
106.10000000000001      1.1035164144762721          1.0046730731207245      1.0189326767453784
106.2                   1.1090456846666503          1.0127778859261858      1.0234413625496972
106.30000000000001      1.1133588295560894          1.0206151538143666      1.027258078165768
106.4                   1.1164128458820384          1.0280153115750201      1.0302688997790637
106.5                   1.1181766830954214          1.0348208330004982      1.0323827899003541
106.60000000000001      1.1186311775973863          1.0408885607036458      1.0335339249836373
106.7                   1.117768986416866           1.0460917006247508      1.033683538550305
106.80000000000001      1.1155945228137298          1.0503215317596373      1.0328212349582055
106.9                   1.1121238945913774          1.0534888712059258      1.0309657161696109
107.                    1.1073848444431493          1.0555253213983324      1.0281648556381957
107.10000000000001      1.101416690066759           1.0563843122856964      1.0244950511140467
107.2                   1.0942702605860934          1.0560419375086383      1.020059792810963
107.30000000000001      1.0860078239475033          1.054497571183926       1.014987395908533
107.4                   1.0767029980838934          1.051774241110475       1.0094278676394466
107.5                   1.0664406361604457          1.0479187252431579      1.0035489100014365
107.60000000000001      1.0553166731772574          1.0430013311606372      0.9975310998232311
107.7                   1.043437917510735           1.0371153130070252      0.9915623380757087
107.80000000000001      1.0309217665516122          1.0303758771622904      0.9858317180769248
107.9                   1.0178958204923538          1.0229187270754816      0.9805230236530973
108.                    1.0044973628661906          1.0148980999957566      0.9758081270143845
108.10000000000001      0.9908726705665675          1.0064842548470145      0.9718406034666959
108.2                   0.9771761111076736          0.9978603826456234      0.9687499063094536
108.30000000000001      0.9635689810140939          0.9892189302639475      0.9666364413254018
108.4                   0.9502180382586414          0.980757356436055       0.965567840432221
108.5                   0.9372936849725577          0.9726733764412682      0.9655766583492394
108.60000000000001      0.9249677661274956          0.9651597982537743      0.9666596115882498
108.7                   0.9134109672196559          0.958399105394414       0.9687783592514889
108.80000000000001      0.9027898205749555          0.9525579949697501      0.9718617074289695
108.9                   0.8932633655834017          0.9477821255999843      0.9758090207395353
109.                    0.8849795517193321          0.9441913596643441      0.9804945588529931
109.10000000000001      0.8780715202534805          0.9418757882521552      0.9857724287447666
109.2                   0.8726539449843451          0.9408927988337017      0.9914818533330192
109.30000000000001      0.8688196460136174          0.9412653835712593      0.9974524960782878
109.4                   0.8666367046606224          0.9429817957102414      1.0035096375893178
109.5                   0.8661462957641729          0.9459965544153639      1.009479062268414
109.60000000000001      0.8673614129659278          0.9502326907157257      1.0151915704797527
109.7                   0.8702665956743852          0.9555850353264026      1.0204870778545363
109.80000000000001      0.874818683128822           0.9619242859561492      1.0252182949456
109.9                   0.8809485324607835          0.9691015639158522      1.0292539973395476
110.                    0.8885635597206651          0.9769531768693043      1.0324819004881522
110.10000000000001      0.8975509051849715          0.9853053398411633      1.0348111480480437
110.2                   0.9077809952861422          0.9939786600444022      1.036174410880386
110.30000000000001      0.9191112724907465          1.0027922518453134      1.036529579297729
110.4                   0.9313898877374643          1.011567406934944       1.0358610163676125
110.5                   0.9444591895245991          1.0201307949767113      1.0341803271734846
110.60000000000001      0.9581588908896853          1.0283172081821725      1.031526589405408
110.7                   0.9723288423652791          1.035971888645059       1.0279659855831047
110.80000000000001      0.9868113807389053          1.0429524908889418      1.0235907774291602
110.9                   1.0014532559649574          1.0491307361128375      1.018517569158555
111.                    1.016107161861579           1.054393811560888       1.0128848195166384
111.10000000000001      1.0306329109381691          1.0586455606934653      1.0068495831218676
111.2                   1.0448983001583168          1.0618074994826951      1.000583490820099
111.30000000000001      1.0587797163989958          1.0638196827490636      0.9942680167242051
111.4                   1.0721625281807674          1.064641433122759       0.9880891259350187
111.5                   1.084941304940196           1.0642519346426478      0.9822314497029732
111.60000000000001      1.0970199009300172          1.062650683554406       0.9768721901031492
111.7                   1.108311433804386           1.0598577806549974      0.9721750080088994
111.80000000000001      1.1187381832611438          1.0559140425058322      0.9682841881875335
111.9                   1.1282314297923577          1.0508809028837225      0.9653193948032199
112.                    1.1367312496131665          1.0448400708337895      0.9633713216546497
112.10000000000001      1.1441862782108703          1.0378929076006551      0.9624984996402293
112.2                   1.1505534523761138          1.0301594816619168      0.9627254501967395
112.30000000000001      1.15579773824591            1.0217772594252816      0.9640422751283224
112.4                   1.1598918514441818          1.0128993895545164      0.9664056632274597
112.5                   1.1628159740705089          1.0036925423510792      0.9697411882849902
112.60000000000001      1.1645574726795025          0.9943342734610807      0.9739466867703326
112.7                   1.1651106205318333          0.985009894933185       0.9788964477395444
112.80000000000001      1.1644763273740895          0.975908857791636       0.9844459270729811
112.9                   1.1626618794666814          0.967220679808005       0.990436710812588
113.                    1.1596806928161167          0.9591304900611966      0.9967014906190127
113.10000000000001      1.1555520821715841          0.9518143064573631      1.0030688677620507
113.2                   1.1503010482981468          0.945434209853786       1.0093678599199922
113.30000000000001      1.1439580863990515          0.9401336226475324      1.0154320385308409
113.4                   1.1365590178669496          0.9360329327558871      1.0211032676029905
113.5                   1.1281448477076983          0.9332257174016552      1.0262350449394755
113.60000000000001      1.1187616496182367          0.9317758081885901      1.0306954634961427
113.7                   1.1084604802445535          0.9317153963691154      1.0343698157456922
113.80000000000001      1.097297323627662           0.9330443072537469      1.0371628601178746
113.9                   1.0853330660584284          0.9357304834349568      1.0390007588025707
114.                    1.0726335005739294          0.9397116205762335      1.039832683217345
114.10000000000001      1.059269359047743           0.944897811306589       1.0396320695926544
114.2                   1.045316368211761           0.9511749851545255      1.0383974942085663
114.30000000000001      1.0308553239338294          0.9584088936478168      1.0361531271084432
114.4                   1.0159721756066658          0.9664493820728545      1.0329487155022667
114.5                   1.0007581095221796          0.975134709424249       1.0288590441897325
114.60000000000001      0.9853096165758277          0.9842957183185272      1.0239828207267205
114.7                   0.9697285255654524          0.993759707866517       1.0184409383179958
114.80000000000001      0.9541219787955831          1.0033539159557363      1.0123740802678318
114.9                   0.9386023217019597          1.0129085661625632      1.005939647102134
115.                    0.9232868736399449          1.0222594744789624      0.9993080120425454
115.10000000000001      0.9082975418223677          1.0312502401419208      0.9926581429280624
115.2                   0.8937602379992771          1.0397340634893135      0.9861726688014325
115.30000000000001      0.8798040556796167          1.0475752430465535      0.980032515815556
115.4                   0.8665601683464929          1.0546504060857078      0.9744112867185706
115.5                   0.8541604160885415          1.060849523709503       0.9694696057564113
115.60000000000001      0.8427355612316726          1.0660767550070538      0.9653496893432337
115.7                   0.8324132137197787          1.070251156508478       0.962170424280943
115.80000000000001      0.8233154542924851          1.0733072842361902      0.9600232322597692
115.9                   0.8155562167647371          1.0751957068533682      0.958968967092867
116.                    0.8092385270889069          1.075883440248849       0.9590360294640536
116.10000000000001      0.8044517317642188          1.0753543065945887      0.9602197983488399
116.2                   0.8012688756095381          1.0736092145293754      0.9624833794085388
116.30000000000001      0.7997444026353542          1.0706663515920065      0.9657595724942163
116.4                   0.7999123485930871          1.0665612751963507      0.9699538770329507
116.5                   0.8017851673595688          1.0613468841391203      0.9749482965268431
116.60000000000001      0.8053532871989109          1.0550932487006002      0.980605677309994
116.7                   0.8105854328628942          1.0478872736258724      0.9867743215934696
116.80000000000001      0.8174296843483408          1.0398321647723918      0.9932926450005828
116.9                   0.8258151829655658          1.0310466668492584      0.9999936953945437
117.                    0.835654348988225           1.0216640369292362      1.0067094031723227
117.10000000000001      0.8468454481423024          1.0118307167357645      1.0132744848556068
117.2                   0.8592753380014639          1.0017046666848965      1.0195299656531454
117.30000000000001      0.8728222375927804          0.9914533280059205      1.0253263193451614
117.4                   0.8873583891292828          0.981251186101341       1.0305262444611067
117.5                   0.9027525136667943          0.97127692194274        1.0350071052316225
117.60000000000001      0.9188719969058032          0.9617101576590579      1.0386630662368102
117.7                   0.9355847729109981          0.9527278304546981      1.0414069435363993
117.80000000000001      0.9527608994951586          0.9445002636657709      1.0431717848250674
117.9                   0.9702738382944585          0.9371870440306229      1.0439121789581625
118.                    0.9880014652535676          0.9309328555979896      1.0436052827436382
118.10000000000001      1.0058268442297602          0.9258634579091306      1.0422515414340963
118.2                   1.0236387989490534          0.9220820214092341      1.0398750697162455
118.30000000000001      1.0413323178834524          0.9196660404385377      1.0365236527277415
118.4                   1.058808823930045           0.9186650262481569      1.0322683221119975
118.5                   1.0759763369694653          0.9190991411048738      1.0272024606917225
118.60000000000001      1.0927495531518545          0.920958868924182       1.0214403914257968
118.7                   1.1090498605616363          0.9242057386404448      1.01511541249913
118.80000000000001      1.1248053070282578          0.9287740342417959      1.0083772514559772
118.9                   1.1399505324263226          0.9345733518034608      1.001388928127629
119.                    1.1544266749019172          0.9414918097732891      0.99432303958043
119.10000000000001      1.168181258061425           0.9493996900568443      0.9873575109051975
119.2                   1.1811680642352052          0.9581532849617821      0.9806708930836335
119.30000000000001      1.193346997410771           0.967598745372749       0.974437331793242
119.4                   1.204683938268706           0.9775757621974396      0.9688213755495169
119.5                   1.2151505928790418          0.987920957413892       0.9639728328514391
119.60000000000001      1.2247243359736024          0.9984709072396102      0.960021919318719
119.7                   1.233388049252871           1.0090647611894545      0.9570749499533504
119.80000000000001      1.2411299548702242          1.0195464546513926      0.9552108224079383
119.9                   1.2479434440288715          1.0297665373285765      0.954478501154223
120.                    1.2538269004993665          1.0395836565456604      0.9548956507683886
120.10000000000001      1.2587835187968812          1.0488657413809306      0.9564484852882268
120.2                   1.2628211167284553          1.0574909379838058      0.9590928102294054
120.30000000000001      1.265951942019899           1.0653483432378943      0.9627561470521124
120.4                   1.268192472749243           1.072338579599203       0.9673407589209309
120.5                   1.2695632113403237          1.0783742483719219      0.9727273503223886
120.60000000000001      1.2700884719031744          1.0833802913344668      0.9787791954737488
120.7                   1.269796160743151           1.087294284431702       0.9853464600424837
120.80000000000001      1.2687175498959304          1.0900666807622257      0.9922705116883661
120.9                   1.2668870435820154          1.0916610147032242      0.9993880593776326
121.                    1.2643419375105447          1.092054074072823       1.00653501068937
121.10000000000001      1.2611221710013711          1.0912360431791324      1.0135499832992885
121.2                   1.2572700719380354          1.0892106160248716      1.0202774463960609
121.30000000000001      1.252830094614436           1.085995075963721       1.026570497297751
121.4                   1.2478485506002142          1.0816203354045073      1.0322932973772854
121.5                   1.24237333282461            1.0761309266839052      1.0373232005057502
121.60000000000001      1.2364536331724592          1.0695849327550486      1.041552608326737
121.7                   1.2301396540005611          1.06205384379081        1.0448905819360228
121.80000000000001      1.2234823141224342          1.053622322995603       1.0472642310273501
121.9                   1.2165329499760182          1.0443878618763776      1.0486198911110525
122.                    1.2093430128845184          1.0344603018769951      1.0489240883595607
122.10000000000001      1.2019637635450269          1.0239611958349304      1.048164281121991
122.2                   1.1944459651310133          1.0130229794006522      1.046349357751342
122.30000000000001      1.1868395766697517          1.00178791983935        1.0435098625698527
122.4                   1.1791934486478606          0.9904068082834933      1.039697915763365
122.5                   1.1715550230974756          0.9790373623103739      1.0349867889343156
122.60000000000001      1.1639700407123             0.9678423100165113      1.0294700960945868
122.7                   1.1564822578201581          0.9569871356618409      1.0232605604283458
122.80000000000001      1.1491331762818644          0.946637481720732       1.0164883206088826
122.9                   1.1419617895765641          0.9369562235693851      1.0092987475342063
123.                    1.1350043484523757          0.9281002610592357      1.0018497540905003
123.10000000000001      1.1282941495510161          0.9202171046450175      0.9943085974245324
123.2                   1.121861350339756           0.9134413697544994      0.9868481968693841
123.30000000000001      1.1157328134917044          0.9078913272547661      0.9796430201154995
123.4                   1.10993198354046            0.9036656844512643      0.9728646260731435
123.5                   1.1044787981949167          0.9008407839218306      0.9666769920538646
123.60000000000001      1.0993896361429165          0.8994684014965266      0.9612317922031923
123.7                   1.0946773025147754          0.8995742972021521      0.9566638281045426
123.80000000000001      1.0903510524355189          0.9011576250789369      0.9530868347604584
123.9                   1.08641665230338            0.9041912446233635      0.9505898894385127
124.                    1.0828764776194628          0.9086229067482067      0.9492346326981818
124.10000000000001      1.0797296453949505          0.9143772206933237      0.9490534685072949
124.2                   1.0769721784165798          0.9213582546858221      0.9500488468649587
124.30000000000001      1.074597197988491           0.9294525889701274      0.9521936547000905
124.4                   1.0725951412162147          0.9385326277570748      0.9554326595151252
124.5                   1.0709539984823653          0.9484599852641399      0.9596848766651366
124.60000000000001      1.0696595664916675          0.9590887858011419      0.9648466751183108
124.7                   1.0686957121444356          0.9702687526450607      0.9707954046142292
124.80000000000001      1.0680446425284538          0.9818479989698045      0.9773933206857691
124.9                   1.067687176485374           0.9936754711340727      0.9844916001875033
125.                    1.0676030134976036          1.0056030265858573      0.9919342737389159
125.10000000000001      1.0677709960270958          1.0174871536448078      0.9995619434061204
125.2                   1.0681693619002364          1.029190358053802       1.0072151995562486
125.30000000000001      1.0687759838444122          1.040582252036051       1.014737691533459
125.4                   1.0695685938170305          1.0515403868220716      1.0219788411532698
125.5                   1.0705249903065697          1.0619508705828136      1.0287962126961463
125.60000000000001      1.0716232273088873          1.0717088117457594      1.035057568745034
125.7                   1.0728417841685374          1.0807186239056568      1.0406426484839666
125.80000000000001      1.0741597159241716          1.0888942238596984      1.0454447060093979
125.9                   1.0755567841885034          1.0961591493377543      1.0493718418979492
126.                    1.0770135689315736          1.1024466181871095      1.0523481540876696
126.10000000000001      1.0785115618158683          1.1076995463663877      1.054314725715941
126.2                   1.080033241954799           1.1118705382327905      1.0552304573101514
126.30000000000001      1.0815621351372124          1.11492185930961        1.0550727426392863
126.4                   1.0830828576790883          1.1168253989824073      1.053837978390559
126.5                   1.0845811461449684          1.1175626283357922      1.0515418909517866
126.60000000000001      1.0860438742187106          1.117124556537322       1.0482196573482228
126.7                   1.0874590580136196          1.1155116877170184      1.0439257924807834
126.80000000000001      1.08881585109384            1.1127339790936241      1.0387337711214866
126.9                   1.090104530441461           1.1088108000749006      1.0327353508315804
127.                    1.0913164745497286          1.103770891122759       1.0260395609780382
127.10000000000001      1.0924441347592453          1.0976523202394823      1.0187713241936855
127.2                   1.093481000880113           1.0905024339148661      1.0110696800143908
127.30000000000001      1.0944215620673456          1.0823777981931737      1.0030855872351445
127.4                   1.0952612638361143          1.0733441240945978      0.9949792924432698
127.5                   1.0959964620267668          1.0634761698831952      0.9869172681970403
127.60000000000001      1.096624374449978           1.0528576105523684      0.9790687461033186
127.7                   1.0971430308686954          1.0415808623561338      0.9716018978257722
127.80000000000001      1.0975512219035142          1.029746847245209       0.9646797495426239
127.9                   1.0978484473777776          1.017464678716526       0.9584559509294809
128.                    1.0980348645612323          1.0048512469841948      0.9530705541525695
128.1                   1.0981112367089845          0.9920306777624176      0.9486459868303833
128.20000000000002      1.0980788822420593          0.9791336357050379      0.9452834198479467
128.3                   1.097939624865642           0.9662964412265144      0.9430597301049682
128.4                   1.0976957448791314          0.9536599687880541      0.9420252381334894
128.5                   1.0973499318893027          0.9413682966977287      0.942202357116768
128.6                   1.0969052391049126          0.929567084094303       0.9435852310437567
128.70000000000002      1.0963650393569309          0.9184016610851289      0.9461403683081521
128.8                   1.0957329829598261          0.9080148337842824      0.9498082054369854
128.9                   1.0950129575047958          0.8985444274988499      0.9545054723122914
129.                    1.0942090496511931          0.8901206179055369      0.9601281839768924
129.1                   1.0933255089629939          0.8828631299222172      0.9665550595250476
129.20000000000002      1.092366713819399           0.876878413940348       0.9736511665408083
129.3                   1.0913371394114697          0.8722569347897869      0.9812716069419866
129.4                   1.0902413278242509          0.8690707252845559      0.989265091511051
129.5                   1.0890838601898976          0.8673713588064873      0.9974772893794601
129.6                   1.087869330887847           0.8671884810304376      1.005753878868914
129.70000000000002      1.0866023237576887          0.8685290091135941      1.01394326301398
129.8                   1.0852873902827027          0.8713770602366591      1.0218989431936987
129.9                   1.0839290296950217          0.8756946160869901      1.0294815667002415
130.                    1.0825316709465915          0.8814228734423278      1.036560678302275
130.1                   1.0810996564858864          0.888484181450444       1.0430162131275356
130.20000000000002      1.0796372277750754          0.8967844299974114      1.0487397696923215
130.3                   1.0781485124795223          0.9062157344217909      1.0536356992237121
130.4                   1.0766375132577488          0.9166592601943199      1.0576220419725146
130.5                   1.075108098078547           0.9279880445819095      1.0606313342045173
130.6                   1.0735639919892546          0.9400696964013014      1.062611301901951
130.70000000000002      1.0720087702584564          0.9527688847129506      1.063525449686026
130.8                   1.0704458528159844          0.9659495580622891      1.0633535462026833
130.9                   1.068878499911572           0.9794768640731968      1.062092000974622
131.                    1.0673098089148554          0.9932187626164687      1.0597541219535194
131.1                   1.0657427121793217          1.0070473434555693      1.056370238177548
131.20000000000002      1.064179975892998           1.0208398712530469      1.0519876679637017
131.3                   1.0626241998412262          1.0344795877873714      1.046670509226915
131.4                   1.0610778180065132          1.047856304177023       1.0404992260944887
131.5                   1.0595430999336115          1.0608668159136383      1.0335700034272652
131.6                   1.0580221527888793          1.0734151715495013      1.025993839664093
131.70000000000002      1.056516924045485           1.0854128227863489      1.0178953481978275
131.8                   1.0550292047284424          1.0967786800890078      1.009411238953129
131.9                   1.053560633155334           1.107439094240085       1.0006884558517002
132.                    1.0521126991120415          1.117327780742563       0.991881953025969
132.1                   1.0506867484047888          1.126385700824962       0.9831521041271178
132.20000000000002      1.0492839877330609          1.1345609100881233      0.9746617555271501
132.3                   1.0479054898308344          1.1418083835661772      0.9665729560786375
132.4                   1.0465521988261965          1.1480898241357123      0.959043423024018
132.5                   1.045224935773049           1.1533734597575582      0.9522228342456907
132.6                   1.0439244043110385          1.1576338339184564      0.9462490686339068
132.70000000000002      1.042651196413309           1.1608515928059016      0.9412445449494095
132.8                   1.0414057981843712          1.1630132721433681      0.9373128302749095
132.9                   1.0401885956736965          1.1641110861893644      0.9345356969514952
133.                    1.0389998806733045          1.164142721119114       0.9329707977261501
133.1                   1.0378398564706208          1.1631111348260434      0.932650100839818
133.20000000000002      1.0367086435307524          1.161024365070359       0.9335791812218717
133.3                   1.0356062850847496          1.1578953478369065      0.9357374054637216
133.4                   1.034532752603582           1.1537417477215297      0.9390789842091167
133.5                   1.033487951139313           1.1485858021243331      0.9435348047053959
133.6                   1.032471724518127           1.142454180971942       0.9490149066630821
133.70000000000002      1.0314838603716119          1.1353778636027432      0.9554114321468632
133.8                   1.030524094994998           1.12739203431361        0.9626018675448805
133.9                   1.0295921180232626          1.1185359978673999      0.9704524018378557
134.                    1.0286875769175832          1.1088531159808004      0.9788212467266834
134.1                   1.0278100812565882          1.0983907654329945      0.9875617954041431
134.20000000000002      1.0269592068285565          1.0872003179351772      0.996525532279544
134.3                   1.0261344995219293          1.075337141255615       1.0055646409025618
134.4                   1.0253354790132363          1.0628606202740964      1.0145342881447947
134.5                   1.0245616422524457          1.0498341956152657      1.0232945873100154
134.6                   1.0238124667471424          1.0363254162429842      1.0317122605584317
134.70000000000002      1.023087413647738           1.0224060008559301      1.039662032124456
134.8                   1.0223859306369745          1.0081519010734488      1.047027789211517
134.9                   1.0217074546277103          0.9936433572125278      1.0537035483722588
135.                    1.0210514142735605          0.978964934927051       1.059594262877273
135.1                   1.0204172322977438          0.9642055281271694      1.064616502179905
135.20000000000002      1.0198043276457731          0.9494583104841056      1.0686990290283187
135.3                   1.0192121174682418          0.934820614595259       1.0717832937684995
135.4                   1.0186400189400666          0.9203937147503941      1.0738238594252216
135.5                   1.0180874509230526          0.9062824865586934      1.0747887655513548
135.6                   1.0175538354785674          0.8925949149378896      1.0746598337717341
135.70000000000002      1.0170385992374138          0.87944142176507        1.0734329134699918
135.8                   1.0165411746340545          0.8669339865901069      1.0711180621531577
135.9                   1.0160610010122604          0.8551850390258531      1.0677396516037208
136.                    1.0155975256092764          0.844306110512556       1.0633363878901687
136.1                   1.0151502044256475          0.8344062466157235      1.0579612305453123
136.20000000000002      1.0147185029874228          0.8255901988917771      1.0516811936456127
136.3                   1.0143018970078157          0.8179564369590718      1.0445770090825335
136.4                   1.013899872954676           0.8115950451011628      1.036742630020526
136.5                   1.013511928530439           0.8065855909087009      1.0282845504980824
136.6                   1.0131375730707044          0.8029950727001326      1.0193209155783391
136.70000000000002      1.0127763278674693          0.8008760640269786      1.0099803957820004
136.8                   1.0124277264229333          0.8002651741604276      1.0004008002931908
136.9                   1.0120913146392627          0.8011819310773194      0.9907274063316286
137.                    1.0117666509498038          0.8036281681725724      0.9811109879770407
137.1                   1.0114533063967224          0.8075879601318054      0.9717055374662694
137.20000000000002      1.011150864659916           0.8130281116358754      0.962665686281827
137.3                   1.0108589220417958          0.8198991605953232      0.954143852544428
137.4                   1.0105770874121556          0.8281368212010403      0.9462871649820735
137.5                   1.010304982117333           0.8376637657930452      0.9392342407962954
137.6                   1.0100422398573692          0.8483916308660874      0.9331119226721373
137.70000000000002      1.0097885065348038          0.8602231316035178      0.9280321054652411
137.8                   1.009543440078484           0.8730541792766298      0.9240888014553237
137.9                   1.0093067102454034          0.8867759134913629      0.9213556001064878
138.                    1.0090779984036085          0.9012765829975731      0.9198836705293015
138.1                   1.008856997298765           0.9164432312582221      0.9197004307103485
138.20000000000002      1.0086434108069458          0.9321631636591683      0.9208089681628975
138.3                   1.0084369536758635          0.9483251905028771      0.9231882459345608
138.4                   1.0082373512567437          0.964820653069307       0.9267940722097444
138.5                   1.0080443392287024          0.9815442490334568      0.9315607585109899
138.6                   1.0078576633174396          0.998394678867449       0.9374033477477152
138.70000000000002      1.0076770790098522          1.0152751372256061      0.9442202642127208
138.8                   1.0075023512659875          1.032093673471939       0.951896225425309
138.9                   1.0073332542297684          1.0487634441811928      0.9603052598693752
139.                    1.0071695709395119          1.065202878207144       0.9693136921690261
139.1                   1.007011093039467           1.081335772245261       0.9787829836826054
139.20000000000002      1.0068576204932371          1.0970913320333668      0.9885723471150654
139.3                   1.0067089612999234          1.1124041716605575      0.998541084344027
139.4                   1.0065649312138039          1.1272142810232049      1.0085506240965891
139.5                   1.0064253534681187          1.141466969330433       1.0184662585124307
139.6                   1.006290058503559           1.1551127907508263      1.0281585942553035
139.70000000000002      1.00615888370196            1.168107456793505       1.037504744827208
139.8                   1.0060316731255863          1.18041173879728        1.046389296796941
139.9                   1.0059082772623813          1.1919913629429186      1.0547050847672295
140.                    1.0057885527774262          1.2028168994477437      1.0623538090975821
140.1                   1.0056723622708907          1.212863647034338       1.0692465276429794
140.20000000000002      1.0055595740425973          1.2221115133358236      1.0753040488492713
140.3                   1.0054500618633724          1.230544891589291       1.080457249089375
140.4                   1.0053437047532803          1.2381525337518597      1.0846473325741441
140.5                   1.0052403867667452          1.244927420021929       1.0878260478172126
140.6                   1.005139996784651           1.25086662465452        1.0899558706528358
140.70000000000002      1.0050424283133261          1.2559711779039149      1.091010160276128
140.8                   1.004947579290474           1.260245923897721       1.0909732917105321
140.9                   1.0048553518978942          1.2636993742414853      1.0898407654760534
141.                    1.004765652381001           1.266343557157673       1.087619292967613
141.1                   1.0046783908749795          1.2681938619781539      1.0843268540737268
141.20000000000002      1.0045934812374702          1.2692688788293638      1.0799927217764882
141.3                   1.004510840887725           1.2695902333709839      1.0746574467780572
141.4                   1.0044303906519916          1.269182416473133       1.0683727935013911
141.5                   1.004352054615052           1.2680726087399203      1.0612016170330982
141.6                   1.0042757599777765          1.2662904998116375      1.0532176686499657
141.70000000000002      1.00420143692042            1.2638681024024112      1.0445053154700301
141.8                   1.0041290184716698          1.260839561056233       1.03515915751334
141.9                   1.0040584403830948          1.2572409556344362      1.0252835231321367
142.                    1.00398964100896            1.2531100995811806      1.01499182155715
142.1                   1.0039225611911686          1.2484863330551021      1.0044057294936206
142.20000000000002      1.0038571441491624          1.243410311064939       0.99365418771609
142.3                   1.0037933353746546          1.2379237868078132      0.9828721840227332
142.4                   1.0037310825309391          1.232069390483075       0.9721993014092942
142.5                   1.0036703353566954          1.2258904039436518      0.961778015686955
142.6                   1.0036110455740637          1.219430531652775       0.9517517357428428
142.70000000000002      1.0035531668008322          1.2127336685375536      0.9422625927983266
142.8                   1.0034966544666233          1.2058436654724998      0.9334490025300283
142.9                   1.0034414657328323          1.198804093285181       0.925443045318854
143.                    1.003387559416249           1.191658006350896       0.9183677338559694
143.1                   1.003334895916153           1.1844477070305337      0.9123342615588352
143.20000000000002      1.0032834371447814          1.177214512400935       0.907439346536737
143.3                   1.0032331464609698          1.1699985249240548      0.9037628004499736
143.4                   1.003183988606889           1.1628384088925539      0.9013654558879511
143.5                   1.0031359296476974          1.1557711746656303      0.9002875771327903
143.6                   1.003088936914008           1.1488319728603231      0.9005478564288538
143.70000000000002      1.0030429789470154          1.1420539007791424      0.9021430625160968
143.8                   1.0029980254462012          1.1354678234232807      0.9050483639498432
143.9                   1.0029540472194631          1.129102211452691       0.9092183021763505
144.                    1.0029110161355776          1.1229829983991442      0.9145883447381405
144.1                   1.002868905078887           1.117133459310786       0.9210769130585422
144.20000000000002      1.0028276879060993          1.1115741128018817      0.9285877560037701
144.3                   1.002787339405093           1.1063226481983555      0.9370125314793242
144.4                   1.0027478352556844          1.1013938791152382      0.9462334629302569
144.5                   1.0027091519921714          1.0967997243774907      0.9561259531133148
144.6                   1.0026712669676694          1.0925492167231736      0.9665610601838003
144.70000000000002      1.002634158320074           1.0886485392124918      0.9774077670553929
144.8                   1.0025978049396258          1.0851010887340888      0.9885350007303283
144.9                   1.002562186437968           1.0819075654703532      0.9998133813414346
145.                    1.002527283118653           1.0790660866729864      1.0111166994958205
145.1                   1.0024930759489787          1.0765723226356305      1.022323134601322
145.20000000000002      1.0024595465331574          1.0744196523467022      1.0333162363252864
145.3                   1.0024266770866912          1.0725993359752148      1.043985696757906
145.4                   1.0023944504119369          1.0711007011035316      1.054227943045759
145.5                   1.0023628498747774          1.0699113394709712      1.063946580051355
145.6                   1.002331859382366           1.0690173109407721      1.073052710775803
145.70000000000002      1.0023014633618577          1.0684033514398625      1.0814651594866402
145.8                   1.0022716467401183          1.068053081745046       1.0891106192308673
145.9                   1.0022423949243506          1.0679492141852431      1.0959237420434182
146.                    1.0022136937835697          1.0680737545853134      1.1018471869198507
146.1                   1.0021855296309279          1.0684081970827506      1.1068316376597422
146.20000000000002      1.0021578892067973          1.0689337097801748      1.1108358000732583
146.3                   1.0021307596626272          1.0696313095509347      1.1138263857995434
146.4                   1.0021041285454901          1.0704820246668532      1.1157780881056378
146.5                   1.0020779837833211          1.0714670442663723      1.1166735534801286
146.6                   1.0020523136708002          1.0725678540070276      1.116503351567108
146.70000000000002      1.0020271068558124          1.0737663575498588      1.1152659449495452
146.8                   1.0020023523265558          1.0750449837970881      1.1129676594341822
146.9                   1.001978039399141           1.0763867800369618      1.1096226547577268
147.                    1.0019541577057467          1.0777754913561521      1.105252894972623
147.1                   1.0019306971832942          1.0791956268438223      1.0998881171259924
147.20000000000002      1.0019076480625524          1.080632513240593       1.0935657961645617
147.3                   1.0018850008577596          1.0820723367903744      1.0863311032302796
147.4                   1.0018627463566248          1.0835021741160489      1.0782368536026794
147.5                   1.0018408756107753          1.0849100129900278      1.0693434394506984
147.6                   1.0018193799265969          1.086284763887952       1.059718741232163
147.70000000000002      1.0017982508564192          1.0876162632180524      1.0494380099930234
147.8                   1.0017774801901114          1.0888952691059353      1.0385837109535483
147.9                   1.0017570599469698          1.0901134505865075      1.0272453166329054
148.                    1.0017369823679605          1.0912633710229669      1.015519035405562
148.1                   1.0017172399082601          1.0923384665274138      1.003507458902944
148.20000000000002      1.0016978252300988          1.09333302011204        0.9913191092459495
148.3                   1.0016787311958864          1.094242132249553       0.9790678649835683
148.4                   1.0016599508616013          1.0950616884681743      0.9668722431928907
148.5                   1.0016414774704456          1.0957883245572064      0.9548545149542937
148.6                   1.0016233044467453          1.096419389905373       0.9431396329425615
148.70000000000002      1.0016054253900775          1.0969529094462316      0.9318539538265689
148.8                   1.0015878340696345          1.0973875446358656      0.921123745183496
148.9                   1.0015705244187947          1.0977225538442696      0.9110734772105156
149.                    1.0015534905298993          1.0979577524982156      0.901823913837093
149.1                   1.0015367266492303          1.0980934732743304      0.8934900355859866
149.20000000000002      1.0015202271721724          1.0981305266045884      0.8861788466825736
149.3                   1.0015039866385478          1.098070161721537       0.8799871396609101
149.4                   1.0014879997281465          1.0979140284417468      0.8749993095051152
149.5                   1.0014722612563887          1.0976641398545746      0.8712853231423444
149.6                   1.0014567661701743          1.097322836060821       0.8688989558297162
149.70000000000002      1.0014415095438578          1.0968927490805371      0.8678764012467584
149.8                   1.0014264865753877          1.0963767690285044      0.8682353458576287
149.9                   1.0014116925825771          1.0957780116381406      0.869974571100457
150.                    1.0013971229995098          1.0950997871960255      0.8730741118803942
150.1                   1.0013827733730605          1.0943455709348449      0.8774959609570173
150.20000000000002      1.001368639359559           1.0935189749194745      0.8831852711596362
150.3                   1.0013547167215509          1.0926237214473233      0.8900719757245845
150.4                   1.001341001324684           1.091663617975059       0.8980727250447936
150.5                   1.0013274891346964          1.090642533572538       0.9070930275375765
150.6                   1.0013141762145197          1.0895643768977539      0.9170294830427512
150.70000000000002      1.001301058721452           1.0884330756780196      0.927772007365229
150.8                   1.001288132904461           1.0872525576767016      0.9392059634717708
150.9                   1.0012753951015596          1.0860267331190343      0.9512141352921931
151.                    1.0012628417372713          1.0847594785447314      0.963678501166315
151.1                   1.00125046932019            1.083454622051839       0.9764817834840162
151.20000000000002      1.0012382744406034          1.082115929891479       0.9895087675350597
151.3                   1.0012262537682122          1.080747094370753       1.0026473953436499
151.4                   1.0012144040499116          1.0793517230175054      1.015789649256456
151.5                   1.001202722107654           1.077933328959275       1.0288322456355792
151.6                   1.0011912048363871          1.076495322465949       1.0416771617774074
151.70000000000002      1.0011798492020274          1.0750410036047258      1.054232019801104
151.8                   1.0011686522395418          1.0735735559549158      1.0664103503660223
151.9                   1.0011576110510598          1.0720960413288783      1.07813175724162
152.                    1.0011467228040583          1.0706113954450704      1.0893220014019567
152.1                   1.001135984729604           1.0691224244993602      1.0999130207822678
152.20000000000002      1.0011253941206417          1.0676318025796117      1.109842899334309
152.3                   1.0011149483303536          1.0661420698705595      1.11905579669843
152.4                   1.0011046447705505          1.064655631594487       1.1275018477474321
152.5                   1.0010944809101232          1.063174757635633       1.1351370394844655
152.6                   1.0010844542735524          1.0617015827959457      1.1419230712964772
152.70000000000002      1.0010745624394273          1.0602381076313223      1.14782720335927
152.8                   1.0010648030390625          1.0587861998188286      1.1528220970307765
152.9                   1.0010551737551125          1.05734759600598        1.156885650325839
153.                    1.0010456723202492          1.0559239040956645      1.1600008310018075
153.1                   1.0010362965158777          1.0545166059209932      1.1621555093700102
153.20000000000002      1.0010270441708802          1.0531270602664178      1.1633422926528387
153.3                   1.0010179131604153          1.0517565061933802      1.1635583625030432
153.4                   1.001008901404736           1.0504060666299615      1.1628053171691006
153.5                   1.00100000686805            1.0490767521867523      1.1610890197068526
153.60000000000002      1.0009912275574222          1.0477694651623748      1.1584194535865093
153.70000000000002      1.0009825615216814          1.0464850037045117      1.1548105870107248
153.8                   1.0009740068503972          1.045224066094034       1.1502802472306481
153.9                   1.0009655616728566          1.0439872551220313      1.1448500061111206
154.                    1.0009572241570859          1.042775082531424       1.1385450781431297
154.10000000000002      1.0009489925088935          1.041587973496897       1.1313942320209365
154.20000000000002      1.0009408649709373          1.0404262711188488      1.1234297167828595
154.3                   1.0009328398218382          1.039290240909137       1.114687203348564
154.4                   1.0009249153752904          1.0381800752479455      1.105205742058989
154.5                   1.0009170899792148          1.0370958977935194      1.09502773652706
154.60000000000002      1.0009093620149447          1.0360377678278287      1.084198933721348
154.70000000000002      1.0009017298963954          1.0350056845232278      1.0727684297158206
154.8                   1.000894192069308           1.0339995911169064      1.060788689927346
154.9                   1.000886747010489           1.0330193789813444      1.0483155819076175
155.                    1.0008793932270483          1.0320648915806652      1.0354084178360026
155.10000000000002      1.0008721292557168          1.0311359283043349      1.0221300027519282
155.20000000000002      1.0008649536621186          1.03023224817082        1.0085466832482455
155.3                   1.0008578650401057          1.0293535733953587      0.9947283898080983
155.4                   1.000850862011096           1.0284995928170146      0.9807486642008252
155.5                   1.000843943223431           1.0276699651815369      0.9666846613732043
155.60000000000002      1.0008371073517577          1.0268643222773937      0.9526171131237232
155.70000000000002      1.0008303530963973          1.0260822719235116      0.9386302386126963
155.8                   1.0008236791827783          1.025323400808125       0.9248115845776042
155.9                   1.0008170843608597          1.0245872771787534      0.9112517761998106
156.                    1.000810567404531           1.0238734533843832      0.8980441581962137
156.10000000000002      1.0008041271111416          1.0231814682713736      0.885284305262747
156.20000000000002      1.0007977623008972          1.0225108494352606      0.8730693819350136
156.3                   1.0007914718163735          1.0218611153311827      0.8614973347623878
156.4                   1.000785254522015           1.0212317772461876      0.8506659049133968
156.5                   1.0007791093036322          1.0206223411368305      0.8406714573416746
156.60000000000002      1.0007730350679456          1.0200323093361772      0.8316076336181483
156.70000000000002      1.0007670307420857          1.0194611821342021      0.8235638492680023
156.8                   1.0007610952731483          1.0189084592362734      0.8166236722359865
156.9                   1.0007552276278595          1.0183736411041142      0.8108631356252652
157.                    1.0007494267918096          1.017856230184221       0.80634905323858
157.10000000000002      1.0007436917697348          1.0173557320284656      0.8031374184089699
157.20000000000002      1.00073802158385            1.0168716563118791      0.8012719728065318
157.3                   1.0007324152753971          1.016403517752621       0.8007830304148169
157.4                   1.0007268719016829          1.015950836939072       0.8016866316708878
157.5                   1.0007213905385155          1.0155131410689797      0.8039840841438076
157.60000000000002      1.0007159702776287          1.015089964605678       0.8076619208161365
157.70000000000002      1.0007106102273324          1.0146808498559652      0.8126922779877566
157.8                   1.0007053095118845          1.0142853474746636      0.8190336657228824
157.9                   1.0007000672715936          1.0139030169002627      0.8266320782626683
158.                    1.0006948826612758          1.0135334267262652      0.8354223728734769
158.10000000000002      1.0006897548522977          1.0131761550125564      0.8453298348988169
158.20000000000002      1.0006846830282865          1.012830789541055       0.8562718446169766
158.3                   1.000679666390769           1.0124969280196938      0.8681595668796884
158.4                   1.0006747041509503          1.0121741782386586      0.8808995955531838
158.5                   1.000669795538235           1.011862158182639       0.894395499219543
158.60000000000002      1.0006649397929595          1.0115604961026892      0.9085492302275203
158.70000000000002      1.0006601361693503          1.0112688305510866      0.9232623741855598
158.8                   1.0006553839347432          1.0109868103824957      0.938437230103311
158.9                   1.0006506823671852          1.0107140947244824      0.9539777219228671
159.                    1.000646030761663           1.010450352920305       0.9697901499313428
159.10000000000002      1.0006414284243768          1.0101952644467547      0.9857837956704907
159.20000000000002      1.00063687466232            1.0099485188096449      1.001871396828224
159.3                   1.0006323688122432          1.0097098154193551      1.017969509676775
159.4                   1.000627910213166           1.0094788634487517      1.0339987763984508
159.5                   1.0006234982132975          1.0092553816756102      1.0498841135334394
159.60000000000002      1.0006191321753433          1.009039098311534       1.0655548361600464
159.70000000000002      1.0006148114719966          1.0088297508191744      1.0809447305451383
159.8                   1.0006105354865287          1.0086270857196205      1.0959920860808061
159.9                   1.000606303608205           1.0084308583913317      1.1106396954795525
160.                    1.0006021152460298          1.0082408328622816      1.124834830521008
160.10000000000002      1.0005979698234566          1.0080567815965527      1.1385291991569824
160.20000000000002      1.000593866728466           1.0078784852766534      1.1516788885129894
160.3                   1.0005898054283024          1.0077057325827246      1.1642442972585068
160.4                   1.0005857853543987          1.0075383199696255      1.176190059947536
160.5                   1.0005818059579785          1.0073760514428456      1.187484965227104
160.60000000000002      1.0005778666983431          1.007218738334164       1.1981018692581213
160.70000000000002      1.0005739670476208          1.0070661990776928      1.208017605260753
160.8                   1.0005701064747832          1.0069182589871775      1.2172128897696386
160.9                   1.0005662844800975          1.0067747500349915      1.2256722259382047
161.                    1.0005625005465608          1.0066355106335088      1.2333838040559575
161.10000000000002      1.0005587541671577          1.0065003854192467      1.2403393993149177
161.20000000000002      1.0005550448957954          1.0063692250402771      1.2465342667795904
161.3                   1.0005513722063129          1.0062418859472504      1.2519670334591553
161.4                   1.0005477356434709          1.0061182301883278      1.2566395873519198
161.5                   1.0005441347343926          1.0059981252083305      1.260556963317258
161.60000000000002      1.0005405690254119          1.0058814436523604      1.263727225629408
161.70000000000002      1.0005370380542273          1.0057680631739547      1.2661613470728221
161.8                   1.000533541405151           1.005657866248124       1.2678730844500596
161.9                   1.0005300786124403          1.0055507399892432      1.268878850387779
162.                    1.0005266492561875          1.005446575973931       1.2691975813414775
162.10000000000002      1.000523252911722           1.0053452700690144      1.2688506017159553
162.20000000000002      1.000519889159603           1.0052467222645542      1.2678614840359153
162.3                   1.0005165575937294          1.005150836512012       1.2662559051163444
162.4                   1.0005132578069538          1.0050575205675012      1.2640614982011784
162.5                   1.0005099893996086          1.0049666858401451      1.2613077010562013
162.60000000000002      1.0005067519844708          1.0048782472454967      1.2580256000230428
162.70000000000002      1.0005035451605966          1.004792123063868       1.2542477700645787
162.8                   1.0005003685864289          1.0047082348037149      1.2500081108597492
162.9                   1.0004972218508323          1.0046265070698126      1.2453416790393286
163.                    1.000494104596597           1.0045468674361702      1.2402845166944854
163.10000000000002      1.0004910164618424          1.0044692463237035      1.2348734763385378
163.20000000000002      1.0004879570896275          1.0043935768824295      1.2291460425608554
163.3                   1.0004849261276896          1.004319794878162       1.223140150680631
163.4                   1.0004819232290594          1.0042478385835583      1.2168940027889927
163.5                   1.0004789480535412          1.004177648673423       1.2104458816602737
163.60000000000002      1.00047600026514            1.0041091681241665      1.203833963117701
163.70000000000002      1.0004730795315946          1.0040423421172155      1.1970961275542793
163.8                   1.0004701855278617          1.0039771179464128      1.1902697714347314
163.9                   1.0004673179275456          1.0039134449291143      1.1833916197368475
164.                    1.0004644764211925          1.0038512743209798      1.1764975404275653
164.10000000000002      1.000461660693618           1.0037905592342942      1.1696223622051365
164.20000000000002      1.0004588704380526          1.0037312545596768      1.1627996968702603
164.3                   1.000456105351905           1.0036733168911176      1.1560617678101648
164.4                   1.000453365135779           1.0036167044541704      1.1494392461813174
164.5                   1.0004506494969418          1.0035613770372125      1.1429610964556056
164.60000000000002      1.0004479581454206          1.0035072959256603      1.1366544330412756
164.70000000000002      1.000445290795867           1.0034544238389842      1.1305443896993124
164.8                   1.0004426471669834          1.0034027248705062      1.124654003439983
164.9                   1.0004400269754659          1.0033521644297534      1.1190041145019987
165.                    1.0004374299570646          1.0033027091873805      1.1136132838824646
165.10000000000002      1.000434855838933           1.0032543270224847      1.1084977296987517
165.20000000000002      1.000432304355402           1.0032069869722036      1.1036712834281217
165.3                   1.0004297752448303          1.003160659183584       1.0991453667909965
165.4                   1.0004272682493127          1.0031153148675462      1.0949289897218037
165.5                   1.0004247831143689          1.0030709262548827      1.0910287695242837
165.60000000000002      1.0004223195894995          1.0030274665542345      1.087448970940616
165.70000000000002      1.000419877427495           1.0029849099118784      1.0841915664927362
165.8                   1.000417456384705           1.0029432313733602      1.0812563160890951
165.9                   1.0004150562209049          1.002902406846793       1.0786408645498626
166.                    1.0004126766992403          1.0028624130678023      1.0763408553937055
166.10000000000002      1.0004103175861754          1.0028232275660232      1.074350058966514
166.20000000000002      1.0004079786514326          1.0027848286330892      1.0726605127821471
166.3                   1.0004056596679423          1.0027471952920495      1.0712626717947404
166.4                   1.000403360411863           1.0027103072681325      1.0701455662336266
166.5                   1.000401080662149           1.0026741449608119      1.069296964607254
166.60000000000002      1.0003988202012712          1.0026386894171269      1.0687035395170232
166.70000000000002      1.0003965788143814          1.002603922306132       1.068351034013209
166.8                   1.0003943562896689          1.0025698258945444      1.0682244263626002
166.9                   1.0003921524182238          1.0025363830234122      1.0683080912783034
167.                    1.0003899669939793          1.002503577085836       1.0685859558705777
167.10000000000002      1.0003877998137318          1.0024713920056467      1.0690416488093029
167.20000000000002      1.0003856506769593          1.002439812217045       1.0696586414329252
167.3                   1.0003835193859156          1.0024088226451031      1.0704203797839178
167.4                   1.0003814057455154          1.0023784086871332      1.0713104067956283
167.5                   1.0003793095633047          1.0023485561948489      1.0723124740862626
167.60000000000002      1.0003772306494283          1.0023192514573314      1.0734106430327277
167.70000000000002      1.000375168816567           1.0022904811846618      1.0745893749943545
167.8                   1.000373123879919           1.0022622324923434      1.075833610730237
167.9                   1.000371095657149           1.0022344928863256      1.0771288392065956
168.                    1.0003690839684074          1.002207250248696       1.0784611561168125
168.10000000000002      1.0003670886360105          1.0021804928239666      1.0798173125411974
168.20000000000002      1.0003651094849653          1.0021542092059434      1.0811847542548692
168.3                   1.000363146342368           1.0021283883251577      1.0825516522543646
168.4                   1.0003611990376564          1.002103019436821       1.0839069251137392
168.5                   1.0003592674025052          1.0020780921092567      1.0852402538075285
168.60000000000002      1.0003573512708093          1.0020535962128678      1.086542089651388
168.70000000000002      1.0003554504786254          1.002029521909478       1.0878036560073407
168.8                   1.0003535648641892          1.002005859642205       1.0890169443916673
168.9                   1.0003516942677901          1.0019826001256786      1.0901747056049416
169.                    1.0003498385317449          1.0019597343366842      1.0912704364780934
169.10000000000002      1.0003479975005034          1.001937253505182       1.0922983627992828
169.20000000000002      1.0003461710206805          1.0019151491056832      1.09325341895322
169.3                   1.0003443589404037          1.0018934128489847      1.094131224770997
169.4                   1.000342561110281           1.0018720366742129      1.094928060049962
169.5                   1.0003407773825226          1.0018510127411953      1.0956408371699382
169.60000000000002      1.000339007611323           1.0018303334231593      1.0962670721948313
169.70000000000002      1.0003372516527174          1.0018099912996283      1.0968048548128755
169.8                   1.0003355093644566          1.0017899791497122      1.0972528174378544
169.9                   1.0003337806063228          1.0017702899455745      1.0976101037589059
170.                    1.000332065240369           1.001750916846182       1.097876336997727
170.10000000000002      1.0003303631288354          1.0017318531912887      1.0980515881031119
170.20000000000002      1.0003286741368718          1.00171309249565        1.0981363440867251
170.3                   1.0003269981318836          1.0016946284434587      1.0981314766786257
170.4                   1.0003253349812693          1.0016764548829675      1.098038211458957
170.5                   1.0003236845556078          1.0016585658213677      1.0978580976023782
170.60000000000002      1.0003220467261789          1.0016409554197987      1.0975929783504044
170.70000000000002      1.0003204213661883          1.00162361798855        1.09724496231123
170.8                   1.000318808350424           1.001606547982494       1.0968163956712544
170.9                   1.0003172075551958          1.0015897399966207      1.096309835386548
171.                    1.0003156188593076          1.0015731887617703      1.095728023410823
171.10000000000002      1.0003140421403323          1.0015568891405053      1.0950738620043639
171.20000000000002      1.000312477279673           1.0015408361231444      1.0943503901581508
171.3                   1.0003109241612818          1.0015250248239196      1.0935607611574714
171.4                   1.0003093826675828          1.0015094504772784      1.0927082213015722
171.5                   1.000307852682885           1.0014941084343563      1.0917960897877406
171.60000000000002      1.0003063340951148          1.0014789941594648      1.0908277397617556
171.70000000000002      1.0003048267922026          1.0014641032268137      1.0898065805307011
171.8                   1.0003033306624214          1.0014494313173214      1.0887360409284943
171.9                   1.0003018455971984          1.0014349742154782      1.0876195538200775
172.                    1.000300371489581           1.0014207278063845      1.086460541725898
172.10000000000002      1.0002989082308618          1.0014066880728518      1.0852624035445442
172.20000000000002      1.0002974557162434          1.001392851092546       1.0840285023484693
172.3                   1.0002960138427353          1.001379213035644       1.0827621542244676
172.4                   1.0002945825077405          1.0013657701615328      1.081466618128697
172.5                   1.0002931616053958          1.0013525188169279      1.0801450867235076
172.60000000000002      1.0002917510395262          1.001339455433244       1.0788006781617732
172.70000000000002      1.0002903507104286          1.0013265765241115      1.0774364287828906
172.8                   1.0002889605177465          1.0013138786832652      1.0760552866839053
172.9                   1.0002875803662277          1.0013013585822224      1.0746601061267211
173.                    1.000286210160799           1.0012890129682226      1.0732536427439794
173.10000000000002      1.0002848498053878          1.001276838662138       1.0718385495035665
173.20000000000002      1.000283499206433           1.0012648325563196      1.070417373392564
173.3                   1.0002821582728567          1.0012529916134436      1.068992552780855
173.4                   1.0002808269128598          1.001241312863085       1.0675664154248665
173.5                   1.000279505034043           1.0012297934014505      1.066141177071938
173.60000000000002      1.0002781925496753          1.0012184303888712      1.0647189406262267
173.70000000000002      1.0002768893711818          1.0012072210482044      1.0633016958375017
173.8                   1.0002755954098397          1.0011961626633132      1.061891319474975
173.9                   1.000274310581478           1.0011852525769598      1.0604895759484871
174.                    1.0002730348004993          1.0011744881908005      1.0590981183409913
174.10000000000002      1.0002717679813753          1.0011638669612104      1.0577184898162302
174.20000000000002      1.000270510041656           1.001153386399338       1.0563521253675985
174.3                   1.0002692609002592          1.0011430440736384      1.0550003538742536
174.4                   1.0002680204749956          1.0011328375969202      1.0536644004323268
174.5                   1.1090144768568762          1.001122764642559       1.0523453889300498
174.60000000000002      1.0002655654498682          1.0011128229276025      1.0510443448368985
174.70000000000002      1.0002643506936921          1.0011030102074732      1.0497621981783702
174.8                   1.0002631443365233          1.0010933243065379      1.0484997866687493
174.9                   1.0002619463021623          1.0010837630785177      1.0472578589767252
175.                    1.0002607565168744          1.0010743244280895      1.046037078098641
175.10000000000002      1.0002595749024228          1.0010650063001396      1.044838024816988
175.20000000000002      1.000258401385563           1.001055806681219       1.0436612012219388
175.3                   1.0002572358941961          1.0010467236104748      1.0425070342762488
175.4                   1.0002560783559924          1.0010377551463485      1.0413758794043027
175.5                   0.6066287399944547          1.0010288994121297      1.0402680240880378
175.60000000000002      1.0002537868444703          1.0010201545557387      1.0391836914536068
175.70000000000002      1.0002526527336144          1.0010115187373316      1.0381230438341276
175.8                   1.000251526291614           1.001002990207996       1.0370861862949219
175.9                   1.0002504074507363          1.0009945672214882      1.036073170109271
176.                    1.000249296144287           1.000986248063335       1.0350839961734788
176.10000000000002      1.00024819230312            1.000978031065159       1.0341186183519804
176.20000000000002      1.0002470958614171          1.0009699145908737      1.033176946743128
176.3                   1.0002460067550991          1.0009618970206917      1.032258850858859
176.4                   1.000244924918298           1.0009539767967799      1.0313641627113106
176.5                   0.                          1.0009461523558445      1.0304926798010197
176.60000000000002      1.000242782793687           1.000938422184389       1.0296441680021025
176.70000000000002      1.0002417223818956          1.0009307848326015      1.0288183643407405
176.8                   1.0002406689855285          1.0009232388033802      1.0280149796640077
176.9                   1.0002396225453942          1.0009157826911441      1.0272337011970138
177.                    1.0002385829997245          1.0009084150842253      1.026474194986881
177.10000000000002      1.000237550287841           1.0009011346136627      1.0257361082328136
177.20000000000002      1.000236524350388           1.000893939931797       1.0250190715021112
177.3                   1.0002355051303442          1.0008868297177542      1.0243227008325075
177.4                   1.0002344925679274          1.000879802675          1.0236465997217086
177.5                   0.                          1.000872857530877       1.0229903610054856
177.60000000000002      1.000232487185276           1.0008659930390738      1.0223535686260432
177.70000000000002      1.0002314942531227          1.0008592079753351      1.0217357992927727
177.8                   1.0002305077511937          1.0008525011393605      1.021136624037769
177.9                   1.0002295276254982          1.0008458713389328      1.0205556096688113
178.                    1.0002285538224132          1.0008393174338548      1.0199923201227072
178.10000000000002      1.000227586285859           1.0008328382812113      1.0194463177221005
178.20000000000002      1.0002266249631444          1.00082643276753        1.0189171643389794
178.3                   1.000225669802392           1.000820099794078       1.0184044224684563
178.4                   1.0002247207515993          1.0008138382942948      1.0179076562159537
178.5                   0.                          1.0008076472089147      1.0174264322017754
178.60000000000002      1.0002228407658669          1.0008015255008524      1.016960320386412
178.70000000000002      1.000221909732302           1.0007954721547787      1.0165088948203298
178.8                   1.0002209846030685          1.0007894861723106      1.0160717343218548
178.9                   1.0002200653291653          1.0007835665727376      1.0156484230868115
179.                    1.0002191518633314          1.0007777123931878      1.0152385512334956
179.10000000000002      1.0002182441541345          1.0007719226911933      1.0148417152865432
179.20000000000002      1.000217342154225           1.000766196528047       1.0144575186031735
179.3                   1.0002164458176774          1.0007605330011278      1.0140855717452946
179.4                   1.0002155550960872          1.0007549312094088      1.013725492800698
179.5                   0.                          1.0007493902774576      1.0133769076567305
179.60000000000002      1.0002137903104544          1.000743909335092       1.0130394502294273
179.70000000000002      1.0002129161564004          1.0007384875341694      1.0127127626513384
179.8                   1.0002120474322707          1.0007331240390076      1.0123964954208735
179.9                   1.0002111840956793          1.000727818030527       1.0120903075160188
180.                    1.0002103261018722          1.0007225687006434      1.0117938664751616
180.10000000000002      1.0002094734061793          1.0007173752476426      1.0115068484475884
180.20000000000002      1.0002086259650693          1.0007122369250336      1.0112289382162027
180.3                   1.0002077837377295          1.000707152935023       1.0109598291946909
180.4                   1.0002069466811625          1.0007021225357466      1.010699223401602
180.5                   0.                          1.0006971449880202      1.010446831413215
180.60000000000002      1.0002052879046535          1.000692219565293       1.0102023722974642
180.70000000000002      1.0002044661055784          1.0006873455523495      1.0099655735305537
180.8                   1.0002036493095436          1.0006825222471785      1.0097361708983328
180.9                   1.0002028374770404          1.0006777489576633      1.0095139083839118
181.                    1.0002020305697126          1.000673025008915       1.0092985380431927
181.10000000000002      1.000201228545259           1.000668349714497       1.009089819869765
181.20000000000002      1.000200431365349           1.0006637224631127      1.0088875216505684
181.3                   1.0001996389924896          1.0006591425651572      1.008691418813569
181.4                   1.0001988513875892          1.0006546094003186      1.0085012942687044
181.5                   0.                          1.0006501223441122      1.0083169382431056
181.60000000000002      1.0001972903257055          1.000645680782364       1.008138148111816
181.70000000000002      1.0001965167961444          1.0006412841105348      1.0079647282246533
181.8                   1.000195747883131           1.0006369317356085      1.0077964897303826
181.9                   1.0001949835517754          1.0006326230700735      1.0076332503988155
182.                    1.0001942237655466          1.0006283575445745      1.0074748344416256
182.10000000000002      1.000193468487807           1.0006241345881022      1.0073210723325339
182.20000000000002      1.0001927176835173          1.0006199536458518      1.007171800627479
182.3                   1.000191971317938           1.000615814170206       1.0070268617853002
182.4                   1.000191229356647           1.0006117156223455      1.0068861039894452
182.5                   0.                          1.0006076574720715      1.0067493809711243
182.60000000000002      1.0001897585039412          1.0006036391976707      1.0066165518343224
182.70000000000002      1.0001890295468931          1.0005996602856975      1.0064874808830164
182.8                   1.000188304856484           1.000595720230875       1.0063620374508915
182.9                   1.000187584400224           1.000591818535913       1.0062400957338506
183.                    1.000186868147581           1.000587954711361       1.0061215346255263
183.10000000000002      1.0001861560623277          1.0005841282754655      1.0060062375560204
183.20000000000002      1.0001854481137282          1.0005803387540244      1.0058940923340294
183.3                   1.0001847442711622          1.0005765856802464      1.0057849909924976
183.4                   1.000184044501833           1.0005728685946134      1.0056788296379255
183.5                   0.                          1.0005691870447406      1.0055755083034135
183.60000000000002      1.0001826570566041          1.0005655405852754      1.005474930805537
183.70000000000002      1.000181969320211           1.0005619287777037      1.0053770046050376
183.8                   1.0001812855331462          1.0005583511902942      1.005281640671519
183.9                   1.0001806056658464          1.0005548073979358      1.0051887533519337
184.                    1.0001799296895342          1.0005512969820247      1.0050982602430834
184.10000000000002      1.0001792575726929          1.0005478195303494      1.0050100820679917
184.20000000000002      1.0001785892865163          1.0005443746369707      1.0049241425561801
184.3                   1.0001779248036111          1.0005409619021108      1.0048403683277898
184.4                   1.0001772640949154          1.0005375809320423      1.004758688781529
184.5                   0.                          1.0005342313389745      1.0046790359863766
184.60000000000002      1.0001759538795534          1.0005309127409723      1.0046013445770015
184.70000000000002      1.0001753043202046          1.0005276247617978      1.004525551652798
184.8                   1.0001746584207991          1.0005243670308646      1.004451596680542
184.9                   1.0001740161553905          1.000521139183109       1.0043794214005046
185.                    1.0001733774973862          1.0005179408589002      1.00430896973602
185.10000000000002      1.0001727424182103          1.000514771703942       1.0042401877063512
185.20000000000002      1.000172110891261           1.0005116313691755      1.0041730233428556
185.3                   1.0001714828923316          1.0005085195106953      1.0041074266082948
185.4                   1.0001708583937068          1.0005054357896526      1.0040433493192944
185.5                   0.                          1.0005023798721637      1.0039807450716318
185.60000000000002      1.0001696197922243          1.0004993514292526      1.003919569168665
185.70000000000002      1.00016900564               1.0004963501367083      1.0038597785524057
185.8                   1.0001683948845717          1.0004933756750571      1.0038013317373715
185.9                   1.0001677875027586          1.000490427729456       1.0037441887471223
186.                    1.0001671834696249          1.0004875059896137      1.0036883110532848
186.10000000000002      1.0001665827597712          1.0004846101497233      1.0036336615171109
186.20000000000002      1.0001659853489526          1.000481739908371       1.0035802043333457
186.3                   1.0001653912146768          1.0004788949684698      1.003527904976435
186.4                   1.0001648003327452          1.000476075037184       1.003476730149036
186.5                   0.                          1.0004732798258513      1.00342664773238
186.60000000000002      1.0001636282245139          1.000470509049942       1.0033776267390702
186.70000000000002      1.0001630469546874          1.0004677624289284      1.0033296372675653
186.8                   1.0001624688421467          1.0004650396862786      1.0032826504586878
186.9                   1.0001618938652643          1.00046234054936        1.0032366384539415
187.                    1.0001613220020338          1.000459664749373       1.0031915743555586
187.10000000000002      1.0001607532281578          1.0004570120213006      1.0031474321882499
187.20000000000002      1.0001601875219563          1.0004543821038323      1.0031041868627013
187.3                   1.0001596248629974          1.0004517747393094      1.0030618141402445
187.4                   1.000159065228634           1.0004491896736605      1.0030202905990946
187.5                   0.                          1.0004466266563425      1.002979593603906
187.60000000000002      1.0001579549433481          1.0004440854403043      1.0029397012715904
187.70000000000002      1.0001574042523753          1.0004415657818753      1.0029005924450942
187.8                   1.0001568564990269          1.0004390674407673      1.0028622466635964
187.9                   1.0001563116635594          1.0004365901799896      1.0028246441357822
188.                    1.0001557697272572          1.0004341337658023      1.0027877657139963
188.10000000000002      1.0001552306665256          1.0004316979676615      1.002751592869371
188.20000000000002      1.0001546944620519          1.0004292825581695      1.0027161076683877
188.3                   1.0001541610951585          1.0004268873130224      1.0026812927496966
188.4                   1.0001536305448895          1.0004245120109594      1.002647131302311
188.5                   0.                          1.0004221564337092      1.0026136070470706
188.60000000000002      1.0001525778117726          1.0004198203659735      1.0025807042117392
188.70000000000002      1.0001520555923031          1.000417503595316       1.0025484075169007
188.8                   1.0001515361097855          1.000415205912177       1.002516702155168
188.9                   1.0001510193470664          1.000412927109801       1.0024855737741545
189.                    1.000150505285487           1.0004106669841948      1.0024550084596535
189.10000000000002      1.000149993904567           1.0004084253340852      1.002424992720044
189.20000000000002      1.000149485185851           1.000406201960872       1.0023955134685383
189.3                   1.000148979112718           1.0004039966685918      1.0023665580147654
189.4                   1.0001484756660965          1.000401809263877       1.0023381140413186
189.5                   0.                          1.0003996395559003      1.0023101695953038
189.60000000000002      1.000147476575659           1.0003974873563757      1.002282713079058
189.70000000000002      1.0001469808985308          1.000395352479448       1.0022557332303934
189.8                   1.0001464877749213          1.0003932347417255      1.0022292191147146
189.9                   1.0001459971884763          1.0003911339622031      1.0022031601127128
190.                    1.000145509121996           1.0003890499622379      1.0021775459093372
190.10000000000002      1.0001450235572125          1.0003869825655078      1.0021523664837786
190.20000000000002      1.0001445404774805          1.0003849315979767      1.0021276120963665
190.3                   1.0001440598669311          1.0003828968878616      1.0021032732877395
190.4                   1.0001435817078967          1.0003808782655963      1.002079340854381
190.5                   0.                          1.000378875563789       1.0020558058539573
190.60000000000002      1.0001426326762513          1.000376888617229       1.0020326595896745
190.70000000000002      1.000142161772016           1.0003749172627783      1.0020098936033621
190.8                   1.0001416932524414          1.0003729613394106      1.0019874996676048
190.9                   1.0001412271029448          1.0003710206881475      1.001965469777842
191.                    1.0001407633079715          1.0003690951520312      1.0019437961470123
191.10000000000002      1.0001403018498658          1.000367184576096       1.001922471187784
191.20000000000002      1.0001398427137846          1.0003652888073375      1.001901487540701
191.3                   1.0001393858847403          1.0003634076946852      1.0018808379745274
191.4                   1.0001389313477003          1.0003615410889664      1.0018605155875315
191.5                   0.                          1.0003596888428807      1.0018405134868256
191.60000000000002      1.0001380290824227          1.0003578508110007      1.0018208250658296
191.70000000000002      1.0001375813263402          1.0003560268496767      1.0018014438628728
191.8                   1.0001371358003839          1.0003542168170776      1.0017823635823397
191.9                   1.0001366924898694          1.0003524205731318      1.0017635780897405
192.                    1.0001362513816585          1.0003506379795073      1.0017450814089859
192.10000000000002      1.0001358124593493          1.0003488688995854      1.001726867702235
192.20000000000002      1.0001353757085236          1.0003471131984356      1.0017089313146097
192.3                   1.0001349411166431          1.000345370742792       1.0016912666361608
192.4                   1.00013450866876            1.0003436414010276      1.0016738684167112
192.5                   0.                          1.0003419250431242      1.0016567312475921
192.60000000000002      1.0001336501442415          1.0003402215406827      1.001639850039145
192.70000000000002      1.0001332240423646          1.0003385307668307      1.0016232197806025
192.8                   1.0001328000271397          1.0003368525962715      1.001606835581543
192.9                   1.000132378086246           1.0003351869052226      1.001590692672544
193.                    1.0001319582078518          1.000333533571405       1.001574786400876
193.10000000000002      1.000131540375186           1.000331892474019       1.0015591122315697
193.20000000000002      1.0001311245761078          1.0003302634937237      1.0015436656913919
193.3                   1.0001307107993354          1.0003286465126158      1.0015284425646396
193.4                   1.0001302990302776          1.0003270414142091      1.001513438386659
193.5                   0.                          1.0003254480834085      1.0014986492529698
193.60000000000002      1.0001294814605037          1.0003238664065208      1.0014840710572397
193.70000000000002      1.0001290756366121          1.0003222962711726      1.001469699861247
193.8                   1.0001286717678648          1.0003207375663534      1.0014555318213245
193.9                   1.000128269843032           1.000319190182367       1.0014415631788447
194.                    1.000127869850505           1.0003176540108163      1.001427790248717
194.10000000000002      1.000127471775976           1.0003161289445892      1.0014142094614955
194.20000000000002      1.0001270756078153          1.000314614877834       1.0014008173037154
194.3                   1.0001266813351737          1.000313111705949       1.0013876103483732
194.4                   1.0001262889452647          1.00031161932556        1.0013745852454938
194.5                   0.                          1.0003101376344998      1.0013617387200384
194.60000000000002      1.0001255097616             1.000308666531821       1.0013490675709578
194.70000000000002      1.000125122946532           1.0003072059177145      1.0013365686665858
194.8                   1.0001247379655105          1.000305755693561       1.0013242389496637
194.9                   1.0001243548083678          1.0003043157618832      1.0013120754251703
195.                    1.0001239734634004          1.0003028860263299      1.0013000751450036
195.10000000000002      1.0001235939182596          1.0003014663916667      1.0012882352710415
195.20000000000002      1.0001232161617728          1.000300056763759       1.0012765529906533
195.3                   1.0001228401841882          1.000298657049554       1.0012650255618099
195.4                   1.0001224659736245          1.0002972671570718      1.001253650301657
195.5                   0.                          1.0002958869953784      1.00124242458521
195.60000000000002      1.0001217228050452          1.0002945164746078      1.0012313458420954
195.70000000000002      1.0001213538279232          1.0002931555058796      1.0012204115577519
195.8                   1.00012098657197            1.0002918040013542      1.0012096192704212
195.9                   1.0001206210284865          1.0002904618741815      1.0011989665702572
196.                    1.0001202571880303          1.0002891290384968      1.0011884510979583
196.10000000000002      1.000119895037233           1.0002878054094122      1.001178070543284
196.20000000000002      1.0001195345665288          1.000286490902993       1.001167822644147
196.3                   1.0001191757664514          1.0002851854362524      1.0011577051853786
196.4                   1.0001188186267638          1.0002838889271375      1.0011477159975244
196.5                   0.                          1.0002826012945087      1.0011378529563884
196.60000000000002      1.000118109282213           1.0002813224581637      1.001128113979188
196.70000000000002      1.000117757059401           1.0002800523387534      1.0011184970273455
196.8                   1.0001174064551575          1.0002787908578428      1.0011090001031404
196.9                   1.0001170574599114          1.0002775379378603      1.0010996212492071
197.                    1.0001167100649622          1.0002762935020977      1.0010903585475712
197.10000000000002      1.0001163642586663          1.0002750574746981      1.0010812101187587
197.20000000000002      1.0001160200318435          1.0002738297806402      1.0010721741207131
197.3                   1.0001156773762536          1.0002726103457316      1.00106324874819
197.4                   1.0001153362818718          1.0002713990965977      1.0010544322315136
197.5                   0.                          1.0002701959606621      1.001045722836047
197.60000000000002      1.0001146587337273          1.0002690008661723      1.001037118861233
197.70000000000002      1.000114322263783           1.0002678137421188      1.0010286186398019
197.8                   1.0001139873154692          1.0002666345182962      1.0010202205370122
197.9                   1.0001136538820388          1.000265463125256       1.0010119229498895
198.                    1.0001133219534555          1.0002642994943058      1.0010037243064889
198.10000000000002      1.0001129915200004          1.000263143557498       1.0009956230651806
198.20000000000002      1.0001126625725782          1.0002619952476202      1.000987617713954
198.3                   1.0001123351043768          1.0002608544981866      1.000979706769738
198.4                   1.0001120091050928          1.0002597212434299      1.0009718887777432
198.5                   0.                          1.00025859541828        1.0009641623108154
198.60000000000002      1.0001113614749153          1.000257476958399       1.0009565259688253
198.70000000000002      1.0001110398289574          1.000256365800091       1.0009489783780323
198.8                   1.0001107196161991          1.0002552618803728      1.0009415181905161
198.9                   1.0001104008286716          1.0002541651369246      1.0009341440835893
199.                    1.0001100834594394          1.0002530755080923      1.0009268547603702
199.10000000000002      1.0001097674977293          1.0002519929328755      1.0009196489435688
199.20000000000002      1.0001094529362151          1.0002509173509206      1.000912525386282
199.3                   1.0001091397671793          1.0002498487025153      1.0009054828601494
199.4                   1.0001088279825183          1.0002487869285757      1.000898520160504
199.5                   0.                          1.0002477319706347      1.0008916361047495
199.60000000000002      1.0001082085284119          1.000246683770871       1.00088482953189
199.70000000000002      1.0001079008451081          1.0002456422720234      1.0008780993020323
199.8                   1.0001075945125057          1.000244607417464       1.0008714442959608
199.9                   1.0001072895230299          1.0002435791511461      1.000864863414673
200.                    1.00010698587074            1.0002425574176115      1.0008583555762296

